Overapproximating the Reachable Values Set of Piecewise Affine Systems Coupling Policy Iterations with Piecewise Quadratic Lyapunov Functions

We have recently constructed a piecewise quadratic Lyapunov function to prove the boundedness of the reachable values set of piecewise affine discrete-time systems. The method developed also provided an overapproximation of the reachable values set. In this paper, we refine the latter overapproximation extending previous works combining policy iterations with quadratic Lyapunov functions.

==> mignone_abs_pas_grand_2X.dat <==
   0.0000000e+00   0.0000000e+00
  -1.0000000e+00  -1.0000000e+00
   4.2000000e-02  -1.1110000e+00
  -3.1954100e-01   8.7535000e-02
   6.3402442e-02  -2.1849009e-01
  -1.1227614e-02   6.0667139e-02
   3.9316645e-02   7.9302630e-03
  -5.2285170e-03  -2.7607940e-03
   2.2307920e-03  -4.2788941e-03
   7.0593851e-04   1.9675299e-03
  -9.3526883e-04   5.7280225e-04
   3.8946056e-04  -5.5370436e-04
   1.8568858e-04   3.3402644e-04
  -1.6141373e-04   8.8092303e-05
   6.0282545e-05  -9.8478593e-05
   2.4615876e-05   5.2328096e-05
  -2.5107888e-05   1.4422274e-05
   9.8403180e-06  -1.5123342e-05
   4.3256981e-06   8.4952144e-06
  -4.0893218e-06   2.2955961e-06
   1.5683290e-06  -2.4775994e-06
   6.6769131e-07   1.3572456e-06
  -6.5239787e-07   3.7001165e-07
   2.5264026e-07  -3.9424442e-07
   1.0913033e-07   2.1839850e-07
  -1.0504692e-07   5.9304772e-08
   4.0503306e-08  -6.3553973e-08
   1.7383161e-08   3.5030749e-08
  -1.6844502e-08   9.5292262e-09
   6.5074007e-09  -1.0185712e-08
   2.8009421e-09   5.6269317e-09
  -2.7060532e-09   1.5294528e-09
   1.0445007e-09  -1.6367066e-09
   4.4899646e-10   9.0326521e-10
  -4.3436512e-10   2.4560293e-10
   1.6772432e-10  -2.6269037e-10
   7.2140974e-11   1.4503859e-10
  -6.9748430e-11   3.9430564e-11
   2.6927749e-11  -4.2183627e-11
   1.1579062e-11   2.3286064e-11
  -1.1198038e-11   6.3310582e-12
   4.3235583e-12  -6.7723959e-12
   1.8593667e-12   3.7388114e-12
  -1.7979667e-12   1.0164827e-12
   6.9417013e-13  -1.0873919e-12
   2.9851564e-13   6.0028827e-13
  -2.8867352e-13   1.6320462e-13
   1.1145460e-13  -1.7458607e-13
   4.7930200e-14   9.6380939e-14
  -4.6348821e-14   2.6203602e-14
   1.7894794e-14  -2.8031230e-14
   7.6954399e-15   1.5474628e-14
  -7.4416211e-15   4.2071820e-15
   2.8731409e-15  -4.5006024e-15
   1.2355652e-15   2.4845645e-15
  -1.1948069e-15   6.7549293e-16
   4.6130320e-16  -7.2260501e-16
   1.9837837e-16   3.9891456e-16
  -1.9183475e-16   1.0845527e-16
   7.4065560e-17  -1.1601936e-16
   3.1851110e-17   6.4048610e-17
  -3.0800454e-17   1.7413272e-17
   1.1891757e-17  -1.8627747e-17
   5.1139221e-18   1.0283464e-17
  -4.9452338e-18   2.7958261e-18
   1.9093071e-18  -2.9908184e-18
   8.2107714e-19   1.6510841e-18
  -7.9399287e-19   4.4888996e-19
   3.0655298e-19  -4.8019741e-19
   1.3182982e-19   2.6509342e-19
  -1.2748126e-19   7.2072511e-20
   4.9219285e-20  -7.7099145e-20
   2.1166227e-20   4.2562654e-20
  -2.0468033e-20   1.1571760e-20
   7.9025099e-21  -1.2378822e-20
   3.3983898e-21   6.8337401e-21
  -3.2862898e-21   1.8579292e-21
   1.2688048e-21  -1.9875088e-21
   5.4563591e-22   1.0972061e-21
  -5.2763745e-22   2.9830389e-22
   2.0371573e-22  -3.1910883e-22
   8.7605768e-23   1.7616433e-22
  -8.4715985e-23   4.7894833e-23
   3.2708024e-23  -5.1235217e-23
   1.4065736e-23   2.8284449e-23
  -1.3601760e-23   7.6898598e-24
   5.2515084e-24  -8.2261823e-24
   2.2583550e-24   4.5412716e-24
  -2.1838604e-24   1.2346623e-24
   8.4316742e-25  -1.3207727e-24
   3.6259513e-25   7.2913379e-25
  -3.5063448e-25   1.9823390e-25
   1.3537659e-25  -2.1205955e-25
   5.8217254e-26   1.1706767e-25
  -5.6296887e-26   3.1827878e-26
   2.1735685e-26  -3.4047685e-26
   9.3471986e-27   1.8796056e-26
  -9.0388698e-27   5.1101945e-27
   3.4898204e-27  -5.4666006e-27
   1.5007599e-27   3.0178419e-27
  -1.4512555e-27   8.2047847e-28
   5.6031575e-28  -8.7770202e-28
  -1.0000000e+00  -8.0000000e-01
   2.0500000e-01  -9.8700000e-01
  -1.2692100e-01   2.0990300e-01
   1.3796979e-01  -3.9322405e-02
   1.1643859e-01   1.1064700e-01
  -5.5665809e-02   2.1545661e-02
   1.5100054e-02  -3.6355809e-02
   2.3907241e-03   1.3680277e-02
  -6.4022366e-03   4.3326638e-03
   2.9310847e-03  -3.6787435e-03
   1.5552611e-03   2.4899532e-03
  -1.2100789e-03   6.3289273e-04
   4.3420466e-04  -7.4572584e-04
   1.6554611e-04   3.7869383e-04
  -1.8119970e-04   1.0612369e-04
   7.2330049e-05  -1.0858985e-04
   3.2626402e-05   6.2316981e-05
  -3.0033184e-05   1.6715021e-05
   1.1425203e-05  -1.8235383e-05
   4.8039616e-06   9.8965940e-06
  -4.7544883e-06   2.7069879e-06
   1.8478990e-06  -2.8703084e-06
   8.0252380e-07   1.5967895e-06
  -7.6822091e-07   4.3295441e-07
   2.9572350e-07  -4.6498080e-07
   1.2660839e-07   2.5581418e-07
  -1.2299467e-07   6.9634067e-08
   4.7550222e-08  -7.4359128e-08
   2.0489009e-08   4.1113172e-08
  -1.9772733e-08   1.1171619e-08
   7.6295230e-09  -1.1960223e-08
   3.2780817e-09   6.5981150e-09
  -3.1728543e-09   1.7943039e-09
   1.2253345e-09  -1.9187672e-09
   5.2715128e-10   1.0595832e-09
  -5.0955389e-10   2.8804383e-10
   1.9671042e-10  -3.0818197e-10
   8.4578172e-11   1.7010872e-10
  -8.1803249e-11   4.6250709e-11
   3.1585128e-11  -4.9472920e-11
   1.3583927e-11   2.7313254e-11
  -1.3134767e-11   7.4256538e-12
   5.0710859e-12  -7.9438013e-12
   2.1806886e-12   4.3852620e-12
  -2.1088333e-12   1.1922586e-12
   8.1420888e-13  -1.2753936e-12
   3.5014739e-13   7.0409089e-13
  -3.3859179e-13   1.9142450e-13
   1.3072640e-13  -2.0477654e-13
   5.6217089e-14   1.1304645e-13
  -5.4363099e-14   3.0734665e-14
   2.0989113e-14  -3.2878135e-14
   9.0261721e-15   1.8150449e-14
  -8.7284041e-15   4.9346653e-15
   3.3699494e-15  -5.2788360e-15
   1.4492086e-15   2.9141831e-15
  -1.4014067e-15   7.9229643e-16
   5.4106985e-16  -8.4755397e-16
   2.3268145e-16   4.6789319e-16
  -2.2500602e-16   1.2720886e-16
   8.6872635e-17  -1.3608096e-16
   3.7358636e-17   7.5123604e-17
  -3.6126327e-17   2.0424298e-17
   1.3948027e-17  -2.1848771e-17
   5.9982006e-18   1.2061635e-17
  -5.8003419e-18   3.2792678e-18
   2.2394560e-18  -3.5079776e-18
   9.6305401e-19   1.9365822e-18
  -9.3128655e-19   5.2651002e-19
   3.5956076e-19  -5.6323099e-19
   1.5462526e-19   3.1093220e-19
  -1.4952475e-19   8.4534968e-20
   5.7730064e-20  -9.0430786e-20
   2.4826196e-20   4.9922399e-20
  -2.4007274e-20   1.3572697e-20
   9.2689768e-21  -1.4519313e-20
   3.9860243e-21   8.0154000e-21
  -3.8545404e-21   2.1791940e-21
   1.4882008e-21  -2.3311800e-21
   6.3998484e-22   1.2869301e-21
  -6.1887416e-22   3.4988527e-22
   2.3894134e-22  -3.7428771e-22
   1.0275417e-22   2.0662588e-22
  -9.9364696e-23   5.6176594e-23
   3.8363750e-23  -6.0094582e-23
   1.6497920e-23   3.3175270e-23
  -1.5953716e-23   9.0195561e-24
   6.1595759e-24  -9.6486171e-24
   2.6488597e-24   5.3265280e-24
  -2.5614838e-24   1.4481546e-24
   9.8896418e-25  -1.5491548e-24
   4.2529346e-25   8.5521236e-25
  -4.1126464e-25   2.3251162e-25
   1.5878531e-25  -2.4872794e-25
   6.8283922e-26   1.3731049e-25
  -6.6031494e-26   3.7331413e-26
   2.5494123e-26  -3.9935059e-26
   1.0963475e-26   2.2046186e-26
  -1.0601831e-26   5.9938266e-27
   4.0932646e-27  -6.4118608e-27
   1.7602646e-27   3.5396737e-27
  -1.0000000e+00  -6.0000000e-01
   3.6800000e-01  -8.6300000e-01
   6.5699000e-02   3.3227100e-01
  -1.5580489e-01   1.0417225e-01
   7.0514637e-02  -8.9869428e-02
   3.6973875e-02   5.9969136e-02
  -2.9124726e-02   1.5310107e-02
   1.0500453e-02  -1.7927504e-02
   4.0378400e-03   9.1528044e-03
  -4.3809564e-03   2.5598465e-03
   1.7449222e-03  -2.6270466e-03
   7.8471115e-04   1.5037240e-03
  -7.2460520e-04   4.0369503e-04
   2.7592091e-04  -4.3984939e-04
   1.1619062e-04   2.3897830e-04
  -1.1481662e-04   6.5341104e-05
   4.4605637e-05  -6.9323559e-05
   1.9359366e-05   3.8546096e-05
  -1.8544125e-05   1.0453267e-05
   7.1398746e-06  -1.1223611e-05
   3.0576962e-06   6.1761781e-06
  -2.9695260e-06   1.6810570e-06
   1.1479303e-06  -1.7953342e-06
   4.9456977e-07   9.9254043e-07
  -4.7734393e-07   2.6971109e-07
   1.8419551e-07  -2.8873499e-07
   7.9145592e-08   1.5929407e-07
  -7.6600392e-08   4.3318042e-08
   2.9582028e-08  -4.6323908e-08
   1.2726156e-08   2.5580509e-08
  -1.2301661e-08   6.9540180e-09
   4.7490241e-09  -7.4401202e-09
   2.0419278e-09   4.1067969e-09
  -1.9749105e-09   1.1165898e-09
   7.6253185e-10  -1.1943863e-09
   3.2794303e-10   6.5940003e-10
  -3.1710113e-10   1.7927133e-10
   1.2242696e-10  -1.9178013e-10
   5.2646653e-11   1.0586967e-10
  -5.0911785e-11   2.8783673e-11
   1.9656745e-11  -3.0790757e-11
   8.4532985e-12   1.6998262e-11
  -8.1743307e-12   4.6213988e-12
   3.1560161e-12  -4.9437436e-12
   1.3572019e-12   2.7291841e-12
  -1.3124420e-12   7.4200073e-13
   5.0672219e-13  -7.9374882e-13
   2.1791110e-13   4.3819078e-13
  -2.1072239e-13   1.1913341e-13
   8.1357810e-14  -1.2744242e-13
   3.4987009e-14   7.0354633e-14
  -3.3832966e-14   1.9127736e-14
   1.3062587e-14  -2.0461772e-14
   5.6174291e-15   1.1295945e-14
  -5.4321280e-15   3.0710947e-15
   2.0972918e-15  -3.2852863e-15
   9.0191766e-16   1.8136450e-15
  -8.7216705e-16   4.9308639e-16
   3.3673531e-16  -5.2747621e-16
   1.4480943e-16   2.9119376e-16
  -1.4003270e-16   7.9168560e-17
   5.4065272e-17  -8.4690106e-17
   2.3250190e-17   4.6753250e-17
  -2.2483256e-17   1.2711082e-17
   8.6805682e-18  -1.3597605e-17
   3.7329855e-18   7.5065704e-18
  -3.6098484e-18   2.0408555e-18
   1.3937276e-18  -2.1831932e-18
   5.9935763e-19   1.2052338e-18
  -5.7958710e-19   3.2767402e-19
   2.2377299e-19  -3.5052736e-19
   9.6231178e-20   1.9350895e-19
  -9.3056875e-20   5.2610420e-20
   3.5928361e-20  -5.6279688e-20
   1.5450607e-20   3.1069254e-20
  -1.4940950e-20   8.4469810e-21
   5.7685567e-21  -9.0361084e-21
   2.4807061e-21   4.9883920e-21
  -2.3988769e-21   1.3562235e-21
   9.2618324e-22  -1.4508122e-21
   3.9829519e-22   8.0092219e-22
  -3.8515694e-22   2.1775144e-22
   1.4870538e-22  -2.3293832e-22
   6.3949156e-23   1.2859381e-22
  -6.1839715e-23   3.4961558e-23
   2.3875717e-23  -3.7399922e-23
   1.0267497e-23   2.0646661e-23
  -9.9288107e-24   5.6133295e-24
   3.8334180e-24  -6.0048263e-24
   1.6485204e-24   3.3149699e-24
  -1.5941419e-24   9.0126040e-25
   6.1548282e-25  -9.6411802e-25
   2.6468180e-25   5.3224224e-25
  -2.5595095e-25   1.4470384e-25
   9.8820191e-26  -1.5479608e-25
   4.2496565e-26   8.5455318e-26
  -4.1094764e-26   2.3233241e-26
   1.5866292e-26  -2.4853623e-26
   6.8231290e-27   1.3720466e-26
  -6.5980598e-27   3.7302638e-27
   2.5474472e-27  -3.9904278e-27
  -1.0000000e+00  -4.0000000e-01
   5.3100000e-01  -7.3900000e-01
   2.5831900e-01   4.5463900e-01
  -2.1992134e-01   1.1912556e-01
   8.1555129e-02  -1.3441735e-01
   3.2918797e-02   7.0851892e-02
  -3.3979474e-02   1.9584782e-02
   1.3360148e-02  -2.0448965e-02
   5.9000829e-03   1.1529796e-02
  -5.5512393e-03   3.1115489e-03
   2.1259648e-03  -3.3646096e-03
   9.0313412e-04   1.8401261e-03
  -8.8442350e-04   5.0194736e-04
   3.4271142e-04  -5.3436528e-04
   1.4817790e-04   2.9624050e-04
  -1.4249399e-04   8.0421281e-05
   5.4926173e-05  -8.6216274e-05
   2.3563041e-05   4.7506421e-05
  -2.2842982e-05   1.2924427e-05
   8.8258766e-06  -1.3812461e-05
   3.7995957e-06   7.6316013e-06
  -3.6701520e-06   2.0742322e-06
   1.4165489e-06  -2.2198583e-06
   6.0887555e-07   1.2250136e-06
  -5.8908629e-07   3.3309594e-07
   2.2747368e-07  -3.5625841e-07
   9.7843899e-08   1.9670592e-07
  -9.4595186e-08   5.3476418e-08
   3.6519907e-08  -5.7211042e-08
   1.5703466e-08   3.1581028e-08
  -1.5186993e-08   8.5863487e-09
   5.8637224e-09  -9.1848398e-09
   2.5217409e-09   5.0706704e-09
  -2.4384487e-09   1.3785766e-09
   9.4144921e-10  -1.4747498e-09
   4.0485227e-10   8.1412472e-10
  -3.9150559e-10   2.2134207e-10
   1.5115741e-10  -2.3677754e-10
   6.5004194e-11   1.3071414e-10
  -6.2859387e-11   3.5537939e-11
   2.4269339e-11  -3.8016634e-11
   1.0436729e-11   2.0987054e-11
  -1.0092501e-11   5.7058802e-12
   3.8966219e-12  -6.1038224e-12
   1.6757035e-12   3.3696253e-12
  -1.6204254e-12   9.1611946e-13
   6.2563029e-13  -9.8001410e-13
   2.6904540e-13   5.4101736e-13
  -2.6017082e-13   1.4708961e-13
   1.0044947e-13  -1.5734820e-13
   4.3197233e-14   8.6864241e-14
  -4.1772305e-14   2.3616291e-14
   1.6127882e-14  -2.5263392e-14
   6.9356219e-15   1.3946677e-14
  -6.7068431e-15   3.7917655e-15
   2.5894475e-15  -4.0562186e-15
   1.1135643e-15   2.2392394e-15
  -1.0768319e-15   6.0879519e-16
   4.1575440e-16  -6.5125510e-16
   1.7879073e-16   3.5952597e-16
  -1.7289310e-16   9.7746445e-17
   6.6752359e-17  -1.0456368e-16
   2.8706138e-17   5.7724479e-17
  -2.7759230e-17   1.5693894e-17
   1.0717571e-17  -1.6788451e-17
   4.6089766e-18   9.2680800e-18
  -4.4569440e-18   2.5197675e-18
   1.7207831e-18  -2.6955065e-18
   7.4000434e-19   1.4880569e-18
  -7.1559439e-19   4.0456679e-19
   2.7628409e-19  -4.3278295e-19
   1.1881302e-19   2.3891823e-19
  -1.1489382e-19   6.4956106e-20
   4.4359396e-20  -6.9486413e-20
   1.9076284e-20   3.8360039e-20
  -1.8447029e-20   1.0429170e-20
   7.1222200e-21  -1.1156543e-20
   3.0628345e-21   6.1589799e-21
  -2.9618031e-21   1.6744782e-21
   1.1435236e-21  -1.7912632e-21
   4.9176009e-22   9.8886850e-22
  -4.7553878e-22   2.6884951e-22
   1.8360094e-22  -2.8760018e-22
   7.8955617e-23   1.5876995e-22
  -7.6351170e-23   4.3165721e-23
   2.9478450e-23  -4.6176276e-23
   1.2676892e-23   2.5491656e-23
  -1.2258729e-23   6.9305668e-24
   4.7329770e-24  -7.4139331e-24
   2.0353661e-24   4.0928686e-24
  -1.9682271e-24   1.1127523e-24
   7.5991348e-25  -1.1903603e-24
   3.2679266e-25   6.5713948e-25
  -3.1601301e-25   1.7866038e-25
   1.2200957e-25  -1.9112089e-25
   5.2468911e-26   1.0550847e-25
  -5.0738160e-26   2.8685209e-26
   1.9589514e-26  -3.0685833e-26
   8.4242608e-27   1.6940143e-26
  -8.1463762e-27   4.6056164e-27
   3.1452373e-27  -4.9268311e-27
  -1.0000000e+00  -2.0000000e-01
   6.9400000e-01  -6.1500000e-01
   4.5093900e-01   5.7700700e-01
  -2.8403779e-01   1.3407887e-01
   9.2595621e-02  -1.7896527e-01
   2.8863719e-02   8.1734648e-02
  -3.8834221e-02   2.3859458e-02
   1.6219844e-02  -2.2970427e-02
   7.7623259e-03   1.3906788e-02
  -6.7215222e-03   3.6632513e-03
   2.5070073e-03  -4.1021727e-03
   1.0215571e-03   2.1765282e-03
  -1.0442418e-03   6.0019970e-04
   4.0950193e-04  -6.2888117e-04
   1.8016518e-04   3.5350269e-04
  -1.7017135e-04   9.5501458e-05
   6.5246709e-05  -1.0310899e-04
   2.7766716e-05   5.6466747e-05
  -2.7141839e-05   1.5395587e-05
   1.0511879e-05  -1.6401310e-05
   4.5414953e-06   9.0870245e-06
  -4.3707781e-06   2.4674075e-06
   1.6851676e-06  -2.6443824e-06
   7.2318133e-07   1.4574868e-06
  -7.0082865e-07   3.9648078e-07
   2.7075186e-07  -4.2378183e-07
   1.1654221e-07   2.3411777e-07
  -1.1258998e-07   6.3634793e-08
   4.3457787e-08  -6.8098177e-08
   1.8680777e-08   3.7581546e-08
  -1.8072324e-08   1.0218679e-08
   6.9784206e-09  -1.0929559e-08
   3.0015540e-09   6.0345438e-09
  -2.9019869e-09   1.6405635e-09
   1.1203666e-09  -1.7551134e-09
   4.8176150e-10   9.6884941e-10
  -4.6591004e-10   2.6341280e-10
   1.7988787e-10  -2.8177494e-10
   7.7361736e-11   1.5555861e-10
  -7.4806989e-11   4.2292205e-11
   2.8881934e-11  -4.5242510e-11
   1.2420159e-11   2.4975847e-11
  -1.2010672e-11   6.7903616e-12
   4.6372276e-12  -7.2639011e-12
   1.9942050e-12   4.0100665e-12
  -1.9284089e-12   1.0902382e-12
   7.4453839e-13  -1.1662794e-12
   3.2017970e-13   6.4384394e-13
  -3.0961925e-13   1.7504581e-13
   1.1954112e-13  -1.8725397e-13
   5.1407457e-14   1.0337385e-13
  -4.9711643e-14   2.8104846e-14
   1.9193177e-14  -3.0065012e-14
   8.2538148e-15   1.6597409e-14
  -7.9815582e-15   4.5124362e-15
   3.0816032e-15  -4.8271509e-15
   1.3252109e-15   2.6648337e-15
  -1.2814968e-15   7.2450399e-16
   4.9477350e-16  -7.7503398e-16
   2.1277202e-16   4.2785818e-16
  -2.0575350e-16   1.1632433e-16
   7.9439445e-17  -1.2443726e-16
   3.4162085e-17   6.8695709e-17
  -3.3035205e-17   1.8676707e-17
   1.2754574e-17  -1.9979298e-17
   5.4849678e-18   1.1029590e-17
  -5.3040396e-18   2.9986796e-18
   2.0478385e-18  -3.2078198e-18
   8.8065104e-19   1.7708799e-18
  -8.5160168e-19   4.8145956e-19
   3.2879519e-19  -5.1503854e-19
   1.4139485e-19   2.8432750e-19
  -1.3673077e-19   7.7301793e-20
   5.2790431e-20  -8.2693139e-20
   2.2701960e-20   4.5650824e-20
  -2.1953108e-20   1.2411358e-20
   8.4758832e-21  -1.3276978e-20
   3.6449629e-21   7.3295679e-21
  -3.5247293e-21   1.9927328e-21
   1.3608640e-21  -2.1317142e-21
   5.8522499e-22   1.1768148e-21
  -5.6592063e-22   3.1994758e-22
   2.1849649e-22  -3.4226204e-22
   9.3962078e-23   1.8894608e-22
  -9.0862625e-23   5.1369883e-23
   3.5081183e-23  -5.4952631e-23
   1.5086287e-23   3.0336651e-23
  -1.4588648e-23   8.2478040e-24
   5.6325360e-24  -8.8230399e-24
   2.4222118e-24   4.8707674e-24
  -2.3423122e-24   1.3242442e-24
   9.0434415e-25  -1.4166025e-24
   3.8890352e-25   7.8203671e-25
  -3.7607506e-25   2.1261693e-25
   1.4519895e-25  -2.2744571e-25
   6.2441256e-26   1.2556162e-25
  -6.0381555e-26   3.4137176e-26
   2.3312736e-26  -3.6518044e-26
   1.0025392e-26   2.0159820e-26
  -9.6946927e-27   5.4809690e-27
   3.7430273e-27  -5.8632344e-27
  -1.0000000e+00   0.0000000e+00
   2.2000000e-02  -7.5800000e-01
  -2.2424200e-01   5.4478000e-02
   4.0017156e-02  -1.5521190e-01
  -1.2677385e-02   3.9138902e-02
   2.5484355e-02   9.9718456e-04
  -1.4790763e-03  -3.2022855e-03
  -1.3422943e-03  -2.7116434e-03
  -1.0596432e-03  -2.3402854e-03
  -9.9921837e-04  -1.9712618e-03
  -7.5024821e-04  -1.7127985e-03
  -7.5296808e-04  -1.4303070e-03
  -5.2040652e-04  -1.2564976e-03
  -5.7805718e-04  -1.0345481e-03
  -3.4776173e-04  -9.2524592e-04
  -4.5604363e-04  -7.4440348e-04
  -2.1585945e-04  -6.8544758e-04
  -3.7364823e-04  -5.3096449e-04
  -1.1251952e-04  -5.1265926e-04
  -3.2138807e-04  -3.7309583e-04
  -2.8643527e-05  -3.8912096e-04
  -2.9258608e-04  -2.5531896e-04
   4.2661311e-05  -3.0195752e-04
  -5.7601292e-05   4.8413032e-05
   3.2445221e-05  -3.0541848e-05
   2.0503710e-05   2.7063385e-05
  -1.3296369e-05   6.3785985e-06
   4.4003375e-06  -8.3500473e-06
   1.4216507e-06   3.8766183e-06
  -1.8439871e-06   1.1243174e-06
   7.6462812e-07  -1.0930522e-06
   3.6263607e-07   6.5608651e-07
  -3.1696133e-07   1.7331909e-07
   1.1859064e-07  -1.9328721e-07
   4.8569071e-08   1.0292050e-07
  -4.9389113e-08   2.8344789e-08
   1.9340605e-08  -2.9755510e-08
   8.4917764e-09   1.6698417e-08
  -8.0376411e-09   4.5138031e-09
   3.0837173e-09  -4.8692913e-09
   1.3135783e-09   2.6685645e-09
  -1.2827514e-09   7.2739311e-10
   4.9666170e-10  -7.7520201e-10
   2.1448510e-10   4.2935431e-10
  -2.0651174e-10   1.1659639e-10
   7.9631335e-11  -1.2493828e-10
   3.4179866e-11   6.8871468e-11
  -3.3116941e-11   1.8734169e-11
   1.2793378e-11  -2.0025682e-11
   5.5063063e-12   1.1062440e-11
  -5.3200371e-12   3.0069155e-12
   2.0534944e-12  -3.2177140e-12
   8.8274910e-13   1.7758216e-12
  -8.5396370e-13   4.8285302e-13
   3.2974455e-13  -5.1645131e-13
   1.4182712e-13   2.8514482e-13
  -1.3712485e-13   7.7520413e-14
   5.2939893e-14  -8.2932602e-14
   2.2764509e-14   4.5780333e-14
  -2.2015314e-14   1.2446827e-14
   8.5000933e-15  -1.3314518e-14
   3.6554981e-15   7.3504849e-15
  -3.5347935e-15   1.9984011e-15
   1.3647358e-15  -2.1378067e-15
   5.8688111e-16   1.1801643e-15
  -5.6753100e-16   3.2085956e-16
   2.1911924e-16  -3.4323556e-16
   9.4230523e-17   1.8948450e-16
  -9.1121577e-17   5.1516173e-17
   3.5181090e-17  -5.5109272e-17
   1.5129205e-17   3.0423053e-17
  -1.4630196e-17   8.2713016e-18
   5.6485825e-18  -8.8481656e-18
   2.4291158e-18   4.8846432e-18
  -2.3489851e-18   1.3280162e-18
   9.0692012e-19  -1.4206383e-18
   3.9001105e-19   7.8426433e-19
  -3.7714630e-19   2.1322260e-19
   1.4561257e-19  -2.2809357e-19
   6.2619146e-20   1.2591929e-19
  -6.0553560e-20   3.4234418e-20
   2.3379143e-20  -3.6622071e-20
   1.0053949e-20   2.0217246e-20
  -9.7223086e-21   5.4965821e-21
   3.7536897e-21  -5.8799361e-21
   1.6142342e-21   3.2460243e-21
  -1.5609866e-21   8.8251575e-22
   6.0268185e-22  -9.4406606e-22
   2.5917687e-22   5.2117253e-22
  -2.5062761e-22   1.4169425e-22
   9.6764903e-23  -1.5157659e-22
   4.1612711e-23   8.3677997e-23
  -4.0240065e-23   2.2750030e-23
   1.5536301e-23  -2.4336711e-23
   6.6812198e-24   1.3435104e-23
  -6.4608317e-24   3.6526809e-24
   2.4944648e-24  -3.9074339e-24
   1.0727179e-24   2.1571025e-24
  -1.0373330e-24   5.8646417e-25
   4.0050425e-25  -6.2736660e-25
   1.7223257e-25   3.4633831e-25
  -1.0000000e+00   2.0000000e-01
   1.5080000e-01  -7.0380000e-01
  -8.6178600e-02   1.5331660e-01
   1.0063182e-01  -2.3774580e-02
   8.6512194e-02   8.0462828e-02
  -4.0553852e-02   1.5412630e-02
   1.0817918e-02  -2.6562997e-02
   1.5457234e-03   9.8261063e-03
  -4.5916640e-03   3.1358467e-03
   2.1205019e-03  -2.6306668e-03
   1.1350844e-03   1.7998582e-03
  -8.7513799e-04   4.5597490e-04
   3.1290087e-04  -5.3978540e-04
   1.1852454e-04   2.7301537e-04
  -1.3060107e-04   7.6623332e-05
   5.2218649e-05  -7.8230687e-05
   2.3608144e-05   4.4981599e-05
  -2.1680843e-05   1.2057193e-05
   8.2418111e-06  -1.3166580e-05
   3.4615299e-06   7.1397095e-06
  -3.4298673e-06   1.9534883e-06
   1.3335035e-06  -2.0704441e-06
   5.7940587e-07   1.1522525e-06
  -5.5436466e-07   3.1238070e-07
   2.1336919e-07  -3.3555324e-07
   9.1329869e-08   1.8457703e-07
  -8.8743208e-08   5.0245917e-08
   3.4310721e-08  -5.3650708e-08
   1.4785656e-08   2.9665733e-08
  -1.4267329e-08   8.0608087e-09
   5.5050420e-09  -8.6301563e-09
   2.3651789e-09   4.7608508e-09
  -2.2893594e-09   1.2946903e-09
   8.8414643e-10  -1.3844733e-09
   3.8037617e-10   7.6454658e-10
  -3.6767102e-10   2.0783810e-10
   1.4193650e-10  -2.2237051e-10
   6.1026886e-11   1.2274211e-10
  -5.9025190e-11   3.3372324e-11
   2.2790331e-11  -3.5697194e-11
   9.8015557e-12   1.9707943e-11
  -9.4774240e-12   5.3579923e-12
   3.6590504e-12  -5.7318715e-12
   1.5734767e-12   3.1641934e-12
  -1.5216322e-12   8.6027669e-13
   5.8749410e-13  -9.2026225e-13
   2.5264977e-13   5.0803820e-13
  -2.4431160e-13   1.3812271e-13
   9.4325879e-14  -1.4775694e-13
   4.0563531e-14   8.1568883e-14
  -3.9225796e-14   2.2176658e-14
   1.5144735e-14  -2.3723279e-14
   6.5128532e-15   1.3096492e-14
  -6.2979970e-15   3.5606172e-15
   2.4315934e-15  -3.8089545e-15
   1.0456792e-15   2.1027344e-15
  -1.0111877e-15   5.7168303e-16
   3.9041000e-16  -6.1155420e-16
   1.6789175e-16   3.3760924e-16
  -1.6235353e-16   9.1787795e-17
   6.2683118e-17  -9.8189481e-17
   2.6956196e-17   5.4205581e-17
  -2.6067021e-17   1.4737192e-17
   1.0064226e-17  -1.5765023e-17
   4.3280133e-18   8.7030963e-18
  -4.1852479e-18   2.3661620e-18
   1.6158838e-18  -2.5311880e-18
   6.9489348e-19   1.3973446e-18
  -6.7197161e-19   3.7990433e-19
   2.5944176e-19  -4.0640041e-19
   1.1157016e-19   2.2435373e-19
  -1.0788987e-19   6.0996370e-20
   4.1655239e-20  -6.5250509e-20
   1.7913390e-20   3.6021603e-20
  -1.7322495e-20   9.7934056e-21
   6.6880481e-21  -1.0476438e-20
   2.8761235e-21   5.7835274e-21
  -2.7812511e-21   1.5724017e-21
   1.0738142e-21  -1.6820675e-21
   4.6178230e-22   9.2858689e-22
  -4.4654985e-22   2.5246039e-22
   1.7240859e-22  -2.7006802e-22
   7.4142468e-23   1.4909130e-22
  -7.1696788e-23   4.0534330e-23
   2.7681438e-23  -4.3361362e-23
   1.1904106e-23   2.3937680e-23
  -1.1511435e-23   6.5080781e-24
   4.4444539e-24  -6.9619783e-24
   1.9112898e-24   3.8433666e-24
  -1.8482436e-24   1.0449187e-24
   7.1358902e-25  -1.1177957e-24
   3.0687132e-25   6.1708013e-25
  -2.9674879e-25   1.6776921e-25
   1.1457185e-25  -1.7947013e-25
   4.9270396e-26   9.9076651e-26
  -4.7645152e-26   2.6936553e-26
   1.8395333e-26  -2.8815219e-26
   7.9107162e-27   1.5907468e-26
  -7.6497716e-27   4.3248572e-27
   2.9535030e-27  -4.6264906e-27
   1.2701224e-27   2.5540584e-27
  -1.0000000e+00   4.0000000e-01
   2.7960000e-01  -6.4960000e-01
   5.1884800e-02   2.5215520e-01
  -1.1831894e-01   7.8772936e-02
   5.3332787e-02  -6.8338290e-02
   2.7846221e-02   4.5374813e-02
  -2.2031638e-02   1.1602186e-02
   7.9565041e-03  -1.3555789e-02
   3.0687680e-03   6.9339588e-03
  -3.3193057e-03   1.9379212e-03
   1.3210460e-03  -1.9908571e-03
   5.9345220e-04   1.1385362e-03
  -5.4860329e-04   3.0575100e-04
   2.0897292e-04  -3.3298277e-04
   8.8045214e-05   1.8098681e-04
  -8.6956730e-05   4.9478219e-05
   3.3777021e-05  -5.2504604e-05
   1.4656305e-05   2.9189018e-05
  -1.4042390e-05   7.9162289e-06
   5.4069840e-06  -8.4988333e-06
   2.3158138e-06   4.6771462e-06
  -2.2487969e-06   1.2730087e-06
   8.6929115e-07  -1.3596027e-06
   3.7450484e-07   7.5162196e-07
  -3.6147792e-07   2.0424692e-07
   1.3948753e-07  -2.1864935e-07
   5.9936587e-08   1.2062999e-07
  -5.8007889e-08   3.2803641e-08
   2.2401718e-08  -3.5080193e-08
   9.6371060e-09   1.9371484e-08
  -9.3157382e-09   5.2661182e-09
   3.5963263e-09  -5.6342115e-09
   1.5463111e-09   3.1099815e-09
  -1.4955539e-09   8.4556645e-10
   5.7744698e-10  -9.0448137e-10
   2.4834289e-10   4.9934781e-10
  -2.4013305e-10   1.3575794e-10
   9.2711041e-11  -1.4523045e-10
   3.9868098e-11   8.0172592e-11
  -3.8554289e-11   2.1797188e-11
   1.4885584e-11  -2.3317113e-11
   6.4014789e-12   1.2872378e-11
  -6.1902256e-12   3.4996755e-12
   2.3899760e-12  -3.7437790e-12
   1.0277769e-12   2.0667462e-12
  -9.9388110e-13   5.6189948e-13
   3.8372865e-13  -6.0108711e-13
   1.6501888e-13   3.3183144e-13
  -1.5957505e-13   9.0216898e-14
   6.1610334e-14  -9.6509109e-14
   2.6494830e-14   5.3277889e-14
  -2.5620900e-14   1.4484979e-14
   9.8919862e-15  -1.5495213e-14
   4.2539453e-15   8.5541506e-15
  -4.1136212e-15   2.3256669e-15
   1.5882292e-15  -2.4878691e-15
   6.8300078e-16   1.3734302e-15
  -6.6047135e-16   3.7340258e-16
   2.5500163e-16  -3.9944518e-16
   1.0966074e-16   2.2051410e-16
  -1.0604343e-16   5.9952466e-17
   4.0942344e-17  -6.4133802e-17
   1.7606816e-17   3.5405123e-17
  -1.7026034e-17   9.6257996e-18
   6.5735877e-18  -1.0297142e-17
   2.8269011e-18   5.6845471e-18
  -2.7336522e-18   1.5454913e-18
   1.0554367e-18  -1.6532803e-18
   4.5387927e-19   9.1269489e-19
  -4.3890751e-19   2.4813974e-19
   1.6945796e-19  -2.6544603e-19
   7.2873581e-20   1.4653973e-19
  -7.0469757e-20   3.9840619e-20
   2.7207693e-20  -4.2619268e-20
   1.1700377e-20   2.3528006e-20
  -1.1314426e-20   6.3966977e-21
   4.3683907e-21  -6.8428298e-21
   1.8785797e-21   3.7775905e-21
  -1.8166124e-21   1.0270358e-21
   7.0137653e-22  -1.0986655e-21
   3.0161947e-22   6.0651931e-22
  -2.9167018e-22   1.6489798e-22
   1.1261104e-22  -1.7639865e-22
   4.8427174e-23   9.7381035e-23
  -4.6829744e-23   2.6475556e-23
   1.8080512e-23  -2.8322070e-23
   7.7753308e-24   1.5635225e-23
  -7.5188521e-24   4.2508408e-24
   2.9029562e-24  -4.5473120e-24
   1.2483853e-24   2.5103478e-24
  -1.2072057e-24   6.8250305e-25
   4.6609049e-25  -7.3010363e-25
   2.0043723e-25   4.0305438e-25
  -1.9382556e-25   1.0958077e-25
   7.4834178e-26  -1.1722339e-25
   3.2181637e-26   6.4713278e-26
  -3.1120087e-26   1.7593980e-26
   1.2015165e-26  -1.8821057e-26
   5.1669932e-27   1.0390182e-26
  -4.9965536e-27   2.8248400e-27
   1.9291211e-27  -3.0218560e-27
  -1.0000000e+00   6.0000000e-01
   4.0840000e-01  -5.9540000e-01
   1.8994820e-01   3.5099380e-01
  -1.6940607e-01   9.3286086e-02
   6.3803173e-02  -1.0312927e-01
   2.6409015e-02   5.5330235e-02
  -2.6563599e-02   1.5196757e-02
   1.0371111e-02  -1.6016887e-02
   4.5339051e-03   8.9572626e-03
  -4.3106543e-03   2.4242137e-03
   1.6560280e-03  -2.6105140e-03
   7.0684622e-04   1.4328653e-03
  -6.8882474e-04   3.9035544e-04
   2.6654305e-04  -4.1634283e-04
   1.1500556e-04   2.3043672e-04
  -1.1083155e-04   6.2593149e-05
   4.2748282e-05  -6.7047571e-05
   1.8356026e-05   3.6970977e-05
  -1.7777862e-05   1.0055616e-05
   6.8669294e-06  -1.0750547e-05
   2.9550191e-06   5.9379172e-06
  -2.8555806e-06   1.6140821e-06
   1.1022916e-06  -1.7271138e-06
   4.7388721e-07   9.5323439e-07
  -4.5839654e-07   2.5918260e-07
   1.7699832e-07  -2.7722609e-07
   7.6126401e-08   1.5305876e-07
  -7.3605142e-08   4.1611466e-08
   2.8417097e-08  -4.4515991e-08
   1.2219738e-08   2.4573956e-08
  -1.1817383e-08   6.6811755e-09
   4.5626594e-09  -7.1469780e-09
   1.9621753e-09   3.9455776e-09
  -1.8973983e-09   1.0726996e-09
   7.3256129e-10  -1.1475263e-09
   3.1502637e-10   6.3348708e-10
  -3.0463860e-10   1.7223043e-10
   1.1761845e-10  -1.8424161e-10
   5.0580825e-11   1.0171117e-10
  -4.8912085e-11   2.7652776e-11
   1.8884454e-11  -2.9581458e-11
   8.1210377e-12   1.6330441e-11
  -7.8531747e-12   4.4398561e-12
   3.0320372e-12  -4.7495054e-12
   1.3038965e-12   2.6219711e-12
  -1.2608845e-12   7.1285051e-13
   4.8681519e-13  -7.6256797e-13
   2.0934956e-13   4.2097620e-13
  -2.0244401e-13   1.1445330e-13
   7.8161690e-14  -1.2243572e-13
   3.3612606e-14   6.7590762e-14
  -3.2503846e-14   1.8376298e-14
   1.2549420e-14  -1.9657938e-14
   5.3967434e-15   1.0852182e-14
  -5.2187257e-15   2.9504468e-15
   2.0148997e-15  -3.1562230e-15
   8.6648609e-16   1.7423959e-15
  -8.3790395e-16   4.7371543e-16
   3.2350663e-16  -5.0675431e-16
   1.3912056e-16   2.7975418e-16
  -1.3453150e-16   7.6058419e-17
   5.1941315e-17  -8.1363046e-17
   2.2336807e-17   4.4916545e-17
  -2.1600000e-17   1.2211726e-17
   8.3395514e-18  -1.3063422e-17
   3.5863348e-18   7.2116742e-18
  -3.4680352e-18   1.9606804e-18
   1.3389749e-18  -2.0974263e-18
   5.7581183e-19   1.1578861e-18
  -5.5681798e-19   3.1480132e-19
   2.1498205e-19  -3.3675687e-19
   9.2450729e-20   1.8590694e-19
  -8.9401129e-20   5.0543615e-20
   3.4516913e-20  -5.4068736e-20
   1.4843629e-20   2.9848696e-20
  -1.4353994e-20   8.1151408e-21
   5.5419385e-21  -8.6811242e-21
   2.3832513e-21   4.7924226e-21
  -2.3046369e-21   1.3029442e-21
   8.8979807e-22  -1.3938169e-21
   3.8264813e-22   7.6945790e-22
  -3.7002602e-22   2.0919705e-22
   1.4286348e-22  -2.2378732e-22
   6.1436909e-23   1.2354200e-22
  -5.9410337e-23   3.3588091e-23
   2.2937758e-23  -3.5930663e-23
   9.8641373e-24   1.9835556e-23
  -9.5387567e-24   5.3928094e-24
   3.6828219e-24  -5.7689262e-24
   1.5837581e-24   3.1847411e-24
  -1.5315160e-24   8.6585432e-25
   5.9130353e-25  -9.2624257e-25
   2.5428375e-25   5.1133307e-25
  -2.4589589e-25   1.3901913e-25
   9.4938032e-26  -1.4871490e-25
   4.0827085e-26   8.2098200e-26
  -3.9480353e-26   2.2320521e-26
   1.5242984e-26  -2.3877247e-26
   6.5550819e-27   1.3181456e-26
  -6.3388545e-27   3.5837201e-27
   2.4473706e-27  -3.8336636e-27
  -1.0000000e+00   8.0000000e-01
   5.3720000e-01  -5.4120000e-01
   3.2801160e-01   4.4983240e-01
  -2.2049320e-01   1.0779924e-01
   7.4273558e-02  -1.3792025e-01
   2.4971809e-02   6.5285656e-02
  -3.1095560e-02   1.8791327e-02
   1.2785717e-02  -1.8477985e-02
   5.9990422e-03   1.0980566e-02
  -5.3020028e-03   2.9105063e-03
   1.9910101e-03  -3.2301709e-03
   8.2024025e-04   1.7271943e-03
  -8.2904620e-04   4.7495987e-04
   3.2411317e-04  -4.9970289e-04
   1.4196590e-04   2.7988662e-04
  -1.3470637e-04   7.5708079e-05
   5.1719543e-05  -8.1590538e-05
   2.2055748e-05   4.4752936e-05
  -2.1513333e-05   1.2195002e-05
   8.3268748e-06  -1.3002261e-05
   3.5942244e-06   7.1986881e-06
  -3.4623642e-06   1.9551555e-06
   1.3352921e-06  -2.0946249e-06
   5.7326957e-07   1.1548468e-06
  -5.5531517e-07   3.1411829e-07
   2.1450911e-07  -3.3580284e-07
   9.2316215e-08   1.8548752e-07
  -8.9202396e-08   5.0419291e-08
   3.4432476e-08  -5.3951788e-08
   1.4802370e-08   2.9776429e-08
  -1.4319028e-08   8.0962328e-09
   5.5289925e-09  -8.6597445e-09
   2.3780395e-09   4.7811736e-09
  -2.2992426e-09   1.2998327e-09
   8.8767560e-10  -1.3905712e-09
   3.8170985e-10   7.6762636e-10
  -3.6914415e-10   2.0870292e-10
   1.4252585e-10  -2.2325277e-10
   6.1293552e-11   1.2324976e-10
  -5.9269880e-11   3.3508363e-11
   2.2883323e-11  -3.5845803e-11
   9.8405965e-12   1.9788503e-11
  -9.5161238e-12   5.3800367e-12
   3.6740983e-12  -5.7552319e-12
   1.5800161e-12   3.1771959e-12
  -1.5278879e-12   8.6380154e-13
   5.8990173e-13  -9.2404884e-13
   2.5368024e-13   5.1012096e-13
  -2.4531297e-13   1.3868969e-13
   9.4713047e-14  -1.4836232e-13
   4.0730381e-14   8.1903635e-14
  -3.9386791e-14   2.2267617e-14
   1.5206854e-14  -2.3820663e-14
   6.5395415e-15   1.3150214e-14
  -6.3238302e-15   3.5752266e-15
   2.4415702e-15  -3.8245769e-15
   1.0499714e-15   2.1113616e-15
  -1.0153366e-15   5.7402828e-16
   3.9201162e-16  -6.1406344e-16
   1.6858038e-16   3.3899426e-16
  -1.6301957e-16   9.2164371e-17
   6.2940285e-17  -9.8592290e-17
   2.7066797e-17   5.4427967e-17
  -2.6173965e-17   1.4797652e-17
   1.0105515e-17  -1.5829702e-17
   4.3457685e-18   8.7388013e-18
  -4.2024181e-18   2.3758694e-18
   1.6225131e-18  -2.5415723e-18
   6.9774440e-19   1.4030774e-18
  -6.7472844e-19   3.8146291e-19
   2.6050614e-19  -4.0806771e-19
   1.1202788e-19   2.2527416e-19
  -1.0833250e-19   6.1246612e-20
   4.1826133e-20  -6.5518204e-20
   1.7986881e-20   3.6169385e-20
  -1.7393562e-20   9.8335839e-21
   6.7154864e-21  -1.0519419e-20
   2.8879230e-21   5.8072548e-21
  -2.7926614e-21   1.5788526e-21
   1.0782196e-21  -1.6889683e-21
   4.6367680e-22   9.3239650e-22
  -4.4838186e-22   2.5349613e-22
   1.7311591e-22  -2.7117600e-22
   7.4446643e-23   1.4970296e-22
  -7.1990930e-23   4.0700626e-23
   2.7795003e-23  -4.3539255e-23
   1.1952944e-23   2.4035886e-23
  -1.1558661e-23   6.5347780e-24
   4.4626876e-24  -6.9905404e-24
   1.9191310e-24   3.8591343e-24
  -1.8558262e-24   1.0492056e-24
   7.1651657e-25  -1.1223815e-24
   3.0813028e-25   6.1961175e-25
  -2.9796623e-25   1.6845750e-25
   1.1504189e-25  -1.8020642e-25
   4.9472532e-26   9.9483121e-26
  -4.7840620e-26   2.7047062e-26
   1.8470802e-26  -2.8933436e-26
   7.9431706e-27   1.5972730e-26
  -7.6811554e-27   4.3426003e-27
   2.9656200e-27  -4.6454711e-27
  -1.0000000e+00   1.0000000e+00
   6.6600000e-01  -4.8700000e-01
   4.6607500e-01   5.4867100e-01
  -2.7158033e-01   1.2231239e-01
   8.4743944e-02  -1.7271123e-01
   2.3534603e-02   7.5241078e-02
  -3.5627521e-02   2.2385898e-02
   1.5200324e-02  -2.0939083e-02
   7.4641793e-03   1.3003870e-02
  -6.2933513e-03   3.3967988e-03
   2.3259922e-03  -3.8498278e-03
   9.3363427e-04   2.0215234e-03
  -9.6926765e-04   5.5956431e-04
   3.8168330e-04  -5.8306295e-04
   1.6892624e-04   3.2933653e-04
  -1.5858119e-04   8.8823009e-05
   6.0690804e-05  -9.6133506e-05
   2.5755470e-05   5.2534895e-05
  -2.5248805e-05   1.4334389e-05
   9.7868202e-06  -1.5253975e-05
   4.2334297e-06   8.4594591e-06
  -4.0691478e-06   2.2962288e-06
   1.5682926e-06  -2.4621360e-06
   6.7265194e-07   1.3564592e-06
  -6.5223379e-07   3.6905398e-07
   2.5201991e-07  -3.9437958e-07
   1.0850603e-07   2.1791629e-07
  -1.0479965e-07   5.9227116e-08
   4.0447855e-08  -6.3387586e-08
   1.7385002e-08   3.4978901e-08
  -1.6820674e-08   9.5112901e-09
   6.4953256e-09  -1.0172511e-08
   2.7939038e-09   5.6167696e-09
  -2.7010870e-09   1.5269658e-09
   1.0427899e-09  -1.6336162e-09
   4.4839333e-10   9.0176564e-10
  -4.3364969e-10   2.4517541e-10
   1.6743326e-10  -2.6226393e-10
   7.2006279e-11   1.4478834e-10
  -6.9627676e-11   3.9363951e-11
   2.6882193e-11  -4.2110147e-11
   1.1560155e-11   2.3246565e-11
  -1.1179073e-11   6.3202173e-12
   4.3161595e-12  -6.7609584e-12
   1.8561357e-12   3.7324207e-12
  -1.7948914e-12   1.0147526e-12
   6.9298827e-13  -1.0855297e-12
   2.9801093e-13   5.9926571e-13
  -2.8818193e-13   1.6292609e-13
   1.1126440e-13  -1.7428893e-13
   4.7848156e-14   9.6216508e-14
  -4.6269736e-14   2.6158935e-14
   1.7864289e-14  -2.7983389e-14
   7.6823396e-15   1.5448245e-14
  -7.4289347e-15   4.2000065e-15
   2.8682407e-15  -4.4929308e-15
   1.2334567e-15   2.4803273e-15
  -1.1927692e-15   6.7434113e-16
   4.6051661e-16  -7.2137258e-16
   1.9804021e-16   3.9823435e-16
  -1.9150764e-16   1.0827032e-16
   7.3939256e-17  -1.1582153e-16
   3.1796788e-17   6.3939389e-17
  -3.0747930e-17   1.7383578e-17
   1.1871479e-17  -1.8595981e-17
   5.1052022e-18   1.0265928e-17
  -4.9368011e-18   2.7910585e-18
   1.9060513e-18  -2.9857184e-18
   8.1967696e-19   1.6482686e-18
  -7.9263891e-19   4.4812450e-19
   3.0603023e-19  -4.7937855e-19
   1.3160502e-19   2.6464137e-19
  -1.2726387e-19   7.1949609e-20
   4.9135354e-20  -7.6967672e-20
   2.1130133e-20   4.2490075e-20
  -2.0433130e-20   1.1552027e-20
   7.8890342e-21  -1.2357713e-20
   3.3925947e-21   6.8220869e-21
  -3.2806858e-21   1.8547610e-21
   1.2666411e-21  -1.9841196e-21
   5.4470547e-22   1.0953351e-21
  -5.2673769e-22   2.9779520e-22
   2.0336834e-22  -3.1856467e-22
   8.7456378e-23   1.7586392e-22
  -8.4571523e-23   4.7813161e-23
   3.2652249e-23  -5.1147848e-23
   1.4041750e-23   2.8236217e-23
  -1.3578566e-23   7.6767466e-24
   5.2425533e-24  -8.2121546e-24
   2.2545039e-24   4.5335276e-24
  -2.1801364e-24   1.2325569e-24
   8.4172962e-25  -1.3185205e-24
   3.6197681e-25   7.2789044e-25
  -3.5003656e-25   1.9789586e-25
   1.3514574e-25  -2.1169794e-25
   5.8117979e-26   1.1686804e-25
  -5.6200887e-26   3.1773603e-26
   2.1698620e-26  -3.3989626e-26
   9.3312593e-27   1.8764004e-26
  -9.0234563e-27   5.1014804e-27
   3.4838694e-27  -5.4572787e-27
  -8.0000000e-01  -1.0000000e+00
  -1.2940000e-01  -1.0128000e+00
  -7.1453620e-01  -6.9147140e-01
   4.8808332e-02  -7.7954954e-01
  -2.0610990e-01   7.6658893e-02
   5.3902745e-02  -1.3545675e-01
   6.7004405e-03   4.9112744e-02
  -2.2908993e-02   1.5816084e-02
   1.0689556e-02  -1.3078857e-02
   5.7809536e-03   9.0642343e-03
  -4.4098502e-03   2.2873513e-03
   1.5700710e-03  -2.7227942e-03
   5.9012390e-04   1.3706328e-03
  -6.5546669e-04   3.8535858e-04
   2.6259119e-04  -3.9241158e-04
   1.1903641e-04   2.2615003e-04
  -1.0901662e-04   6.0571097e-05
   4.1406152e-05  -6.6219829e-05
   1.7367154e-05   3.5872820e-05
  -1.7232056e-05   9.8185971e-06
   6.7022818e-06  -1.0401059e-05
   2.9137938e-06   5.7910499e-06
  -2.7862258e-06   1.5697307e-06
   1.0722035e-06  -1.6865621e-06
   4.5882294e-07   9.2753792e-07
  -4.4594790e-07   2.5251404e-07
   1.7242990e-07  -2.6959720e-07
   7.4314488e-08   1.4908502e-07
  -7.1700775e-08   4.0508279e-08
   2.7664749e-08  -4.3371444e-08
   1.1885228e-08   2.3925023e-08
  -1.1504845e-08   6.5063860e-09
   4.4432191e-09  -6.9574416e-09
   1.9115995e-09   3.8421713e-09
  -1.8477050e-09   1.0444681e-09
   7.1328696e-10  -1.1175095e-09
   3.0668102e-10   6.1682809e-10
  -2.9662499e-10   1.6770972e-10
   1.1453081e-10  -1.7939241e-10
   4.9257087e-11   9.9040504e-11
  -4.7627956e-11   2.6926077e-11
   1.8388208e-11  -2.8805024e-11
   7.9073405e-12   1.5901354e-11
  -7.6468180e-12   4.3232415e-12
   2.9523975e-12  -4.6246896e-12
   1.2696694e-12   2.5530991e-12
  -1.2277654e-12   6.9412274e-13
   4.7402588e-13  -7.4253894e-13
   2.0384815e-13   4.0991680e-13
  -1.9712557e-13   1.1144674e-13
   7.6108462e-14  -1.1921912e-13
   3.2729745e-14   6.5815204e-14
  -3.1649999e-14   1.7893550e-14
   1.2219746e-14  -1.9141547e-14
   5.2549628e-15   1.0567096e-14
  -5.0816297e-15   2.8729399e-15
   1.9619691e-15  -3.0733086e-15
   8.4372442e-16   1.6966238e-15
  -8.1589255e-16   4.6127102e-16
   3.1500817e-16  -4.9344210e-16
   1.3546585e-16   2.7240510e-16
  -1.3099739e-16   7.4060387e-17
   5.0576832e-17  -7.9225654e-17
   2.1750028e-17   4.3736601e-17
  -2.1032574e-17   1.1890927e-17
   8.1204735e-18  -1.2720250e-17
   3.4921225e-18   7.0222254e-18
  -3.3769308e-18   1.9091738e-18
   1.3038004e-18  -2.0423274e-18
   5.6068543e-19   1.1274688e-18
  -5.4219052e-19   3.0653158e-19
   2.0933453e-19  -3.2791036e-19
   9.0022072e-20   1.8102322e-19
  -8.7052585e-20   4.9215848e-20
   3.3610163e-20  -5.2648365e-20
   1.4453691e-20   2.9064579e-20
  -1.3976918e-20   7.9019582e-21
   5.3963533e-21  -8.4530734e-21
   2.3206440e-21   4.6665270e-21
  -2.2440947e-21   1.2687162e-21
   8.6642331e-22  -1.3572017e-21
   3.7259607e-22   7.4924445e-22
  -3.6030554e-22   2.0370150e-22
   1.3911049e-22  -2.1790849e-22
   5.9822978e-23   1.2029658e-22
  -5.7849644e-23   3.2705741e-23
   2.2335189e-23  -3.4986774e-23
   9.6050091e-24   1.9314481e-23
  -9.2881761e-24   5.2511418e-24
   3.5860752e-24  -5.6173781e-24
   1.5421532e-24   3.1010788e-24
  -1.4912834e-24   8.4310856e-25
   5.7577015e-25  -9.0191043e-25
   2.4760379e-25   4.9790049e-25
  -2.3943628e-25   1.3536714e-25
   9.2444036e-26  -1.4480820e-25
   3.9754568e-26   7.9941502e-26
  -3.8443215e-26   2.1734167e-26
   1.4842554e-26  -2.3249998e-26
   6.3828817e-27   1.2835183e-26
  -6.1723345e-27   3.4895768e-27
  -8.0000000e-01  -8.0000000e-01
   3.3600000e-02  -8.8880000e-01
  -2.5563280e-01   7.0028000e-02
   5.0721954e-02  -1.7479207e-01
  -8.9820915e-03   4.8533711e-02
   3.1453316e-02   6.3442104e-03
  -4.1828136e-03  -2.2086352e-03
   1.7846336e-03  -3.4231153e-03
   5.6475081e-04   1.5740239e-03
  -7.4821506e-04   4.5824180e-04
   3.1156845e-04  -4.4296349e-04
   1.4855086e-04   2.6722115e-04
  -1.2913098e-04   7.0473842e-05
   4.8226036e-05  -7.8782875e-05
   1.9692701e-05   4.1862477e-05
  -2.0086310e-05   1.1537819e-05
   7.8722544e-06  -1.2098674e-05
   3.4605584e-06   6.7961715e-06
  -3.2714574e-06   1.8364769e-06
   1.2546632e-06  -1.9820795e-06
   5.3415305e-07   1.0857965e-06
  -5.2191829e-07   2.9600932e-07
   2.0211221e-07  -3.1539554e-07
   8.7304265e-08   1.7471880e-07
  -8.4037537e-08   4.7443818e-08
   3.2402644e-08  -5.0843179e-08
   1.3906529e-08   2.8024600e-08
  -1.3475602e-08   7.6233810e-09
   5.2059206e-09  -8.1485697e-09
   2.2407537e-09   4.5015453e-09
  -2.1648425e-09   1.2235622e-09
   8.3560060e-10  -1.3093653e-09
   3.5919717e-10   7.2261217e-10
  -3.4749210e-10   1.9648234e-10
   1.3417946e-10  -2.1015229e-10
   5.7712779e-11   1.1603087e-10
  -5.5798744e-11   3.1544451e-11
   2.1542199e-11  -3.3746901e-11
   9.2632492e-12   1.8628851e-11
  -8.9584303e-12   5.0648466e-12
   3.4588467e-12  -5.4179167e-12
   1.4874934e-12   2.9910491e-12
  -1.4383734e-12   8.1318616e-13
   5.5533610e-13  -8.6991356e-13
   2.3881251e-13   4.8023061e-13
  -2.3093881e-13   1.3056370e-13
   8.9163677e-14  -1.3966886e-13
   3.8344160e-14   7.7104751e-14
  -3.7079057e-14   2.0962882e-14
   1.4315835e-14  -2.2424984e-14
   6.1563519e-15   1.2379702e-14
  -5.9532968e-15   3.3657456e-15
   2.2985127e-15  -3.6004820e-15
   9.8845220e-16   1.9876516e-15
  -9.5584548e-16   5.4039434e-16
   3.6904256e-16  -5.7808401e-16
   1.5870270e-16   3.1913165e-16
  -1.5346780e-16   8.6764218e-17
   5.9252448e-17  -9.2815489e-17
   2.5480888e-17   5.1238888e-17
  -2.4640363e-17   1.3930617e-17
   9.5134055e-18  -1.4902198e-17
   4.0911377e-18   8.2267713e-18
  -3.9561871e-18   2.2366609e-18
   1.5274457e-18  -2.3926547e-18
   6.5686172e-19   1.3208673e-18
  -6.3519429e-19   3.5911197e-19
   2.4524238e-19  -3.8415793e-19
   1.0546386e-19   2.1207474e-19
  -1.0198501e-19   5.7658009e-20
   3.9375428e-20  -6.1679316e-20
   1.6932981e-20   3.4050124e-20
  -1.6374426e-20   9.2574077e-21
   6.3220079e-21  -9.9030576e-21
   2.7187118e-21   5.4669921e-21
  -2.6290318e-21   1.4863434e-21
   1.0150438e-21  -1.5900071e-21
   4.3650873e-22   8.7776488e-22
  -4.2210996e-22   2.3864311e-22
   1.6297258e-22  -2.5528707e-22
   7.0084614e-23   1.4093146e-22
  -6.7772788e-23   3.8315867e-23
   2.6166419e-23  -4.0988173e-23
   1.1252589e-23   2.2627559e-23
  -1.0881408e-23   6.1518878e-24
   4.2012067e-24  -6.5809459e-24
   1.8066840e-24   3.6330172e-24
  -1.7470883e-24   9.8772981e-25
   6.7453394e-25  -1.0566182e-24
   2.9007610e-25   5.8330703e-25
  -2.8050759e-25   1.5858712e-25
   1.0830127e-25  -1.6964764e-25
   4.6573803e-26   9.3654137e-26
  -4.5037509e-26   2.5462302e-26
   1.7388548e-26  -2.7238148e-26
   7.4777589e-27   1.5036845e-26
  -7.2310959e-27   4.0881556e-27
   2.7918563e-27  -4.3732805e-27
   1.2006079e-27   2.4142735e-27
  -1.1610044e-27   6.5638277e-28
   4.4825260e-28  -7.0216162e-28
  -8.0000000e-01  -6.0000000e-01
   1.9660000e-01  -7.6480000e-01
  -6.3012800e-02   1.9239600e-01
   1.2528931e-01   4.3756136e-03
  -7.0287301e-03  -1.5923129e-02
  -6.9537286e-03  -1.3323447e-02
  -4.8992635e-03  -1.1674818e-02
  -5.3163075e-03  -9.6439253e-03
  -3.3037236e-03  -8.5895407e-03
  -4.1691846e-03  -6.9476435e-03
  -2.0893383e-03  -6.3546086e-03
  -3.3884431e-03  -4.9657224e-03
  -1.1431681e-03  -4.7424735e-03
  -2.8854208e-03  -3.5016291e-03
  -3.8102203e-04  -3.5877517e-03
  -2.5974817e-03  -2.4114878e-03
   2.6067924e-04  -2.7704860e-03
  -6.5087120e-04   3.4116906e-04
   2.3403204e-04  -4.0090356e-04
   8.9562139e-05   2.0406152e-04
  -9.7654847e-05   5.7135841e-05
   3.8943888e-05  -5.8538561e-05
   1.7543524e-05   3.3556174e-05
  -1.6171137e-05   9.0041053e-06
   6.1544088e-06  -9.8176093e-06
   2.5894389e-06   5.3307370e-06
  -2.5610473e-06   1.4578493e-06
   9.9519800e-07  -1.5461967e-06
   4.3208380e-07   8.5997966e-07
  -4.1373398e-07   2.3319342e-07
   1.5927871e-07  -2.5041494e-07
   6.8200846e-08   1.3778195e-07
  -6.6245515e-08   3.7503729e-08
   2.5609803e-08  -4.0050590e-08
   1.1034435e-08   2.2143003e-08
  -1.0649302e-08   6.0169777e-09
   4.1092183e-09  -6.4415699e-09
   1.7656012e-09   3.5537009e-09
  -1.7088802e-09   9.6639345e-10
   6.5995275e-10  -1.0334386e-09
   2.8391512e-10   5.7068125e-10
  -2.7444066e-10   1.5513811e-10
   1.0594663e-10  -1.6598360e-10
   4.5553349e-11   9.1619144e-11
  -4.4058560e-11   2.4910213e-11
   1.7011465e-11  -2.6645720e-11
   7.3161638e-12   1.4710675e-11
  -7.0742677e-12   3.9993934e-12
   2.7312432e-12  -4.2784593e-12
   1.1745013e-12   2.3618642e-12
  -1.1357994e-12   6.4214000e-13
   4.3852575e-13  -6.8691603e-13
   1.8858622e-13   3.7921718e-13
  -1.8236257e-13   1.0309957e-13
   7.0408101e-14  -1.1029084e-13
   3.0278041e-14   6.0885835e-14
  -2.9279491e-14   1.6553422e-14
   1.1304553e-14  -1.7707877e-14
   4.8614169e-15   9.7756734e-15
  -4.7010421e-15   2.6577677e-15
   1.8150253e-15  -2.8431349e-15
   7.8053113e-16   1.5695536e-15
  -7.5478544e-16   4.2672394e-16
   2.9141549e-16  -4.5648517e-16
   1.2532019e-16   2.5200318e-16
  -1.2118628e-16   6.8513579e-17
   4.6788843e-17  -7.3292017e-17
   2.0121035e-17   4.0460917e-17
  -1.9457324e-17   1.1000349e-17
   7.5122857e-18  -1.1767557e-17
   3.2305785e-18   6.4962915e-18
  -3.1240135e-18   1.7661850e-18
   1.2061514e-18  -1.8893661e-18
   5.1869248e-19   1.0430263e-18
  -5.0158281e-19   2.8357370e-19
   1.9365628e-19  -3.0335129e-19
   8.3279814e-20   1.6746537e-19
  -8.0532726e-20   4.5529795e-20
   3.1092908e-20  -4.8705232e-20
   1.3371172e-20   2.6887768e-20
  -1.2930108e-20   7.3101360e-21
   4.9921899e-21  -7.8199750e-21
   2.1468379e-21   4.3170244e-21
  -2.0760218e-21   1.1736949e-21
   8.0153198e-22  -1.2555532e-21
   3.4469025e-22   6.9312931e-22
  -3.3332022e-22   1.8844515e-22
   1.2869172e-22  -2.0158809e-22
   5.5342497e-23   1.1128689e-22
  -5.3516957e-23   3.0256223e-23
   2.0662381e-23  -3.2366417e-23
   8.8856357e-24   1.7867911e-23
  -8.5925322e-24   4.8578541e-24
   3.3174938e-24  -5.1966609e-24
   1.4266527e-24   2.8688215e-24
  -1.3795928e-24   7.7996340e-25
   5.3264747e-25  -8.3436127e-25
   2.2905934e-25   4.6060991e-25
  -2.2150354e-25   1.2522873e-25
   8.5520380e-26  -1.3396270e-25
   3.6777124e-26   7.3954232e-26
  -8.0000000e-01  -4.0000000e-01
   3.5960000e-01  -6.4080000e-01
   1.2960720e-01   3.1476400e-01
  -1.5029049e-01   8.9319123e-02
   6.0827906e-02  -8.9714711e-02
   2.7957069e-02   5.2328411e-02
  -2.5241680e-02   1.3957956e-02
   9.5442403e-03  -1.5350588e-02
   3.9751692e-03   8.2730402e-03
  -3.9728783e-03   2.2685582e-03
   1.5483548e-03  -2.3966625e-03
   6.7513811e-04   1.3375400e-03
  -6.4361148e-04   3.6225696e-04
   2.4745293e-04  -3.8968587e-04
   1.0574741e-04   2.1408752e-04
  -1.0292424e-04   5.8304954e-05
   3.9812724e-05  -6.2215933e-05
   1.7168963e-05   3.4421007e-05
  -1.6554843e-05   9.3510775e-06
   6.3863005e-06  -1.0014429e-05
   2.7429167e-06   5.5231118e-06
  -2.6558712e-06   1.5021157e-06
   1.0257917e-06  -1.6060770e-06
   4.4137813e-07   8.8702161e-07
  -4.2657209e-07   2.4112281e-07
   1.6466768e-07  -2.5799736e-07
   7.0795796e-08   1.4240000e-07
  -6.8478231e-08   3.8717784e-08
   2.6440774e-08  -4.1413980e-08
   1.1371849e-08   2.2864615e-08
  -1.0995461e-08   6.2161467e-09
   4.2450986e-09  -6.6499840e-09
   1.8254675e-09   3.6709869e-09
  -1.7653437e-09   9.9806656e-10
   6.8159243e-10  -1.0676545e-09
   2.9311812e-10   5.8940990e-10
  -2.8344269e-10   1.6024536e-10
   1.0943375e-10  -1.7142307e-10
   4.7060339e-11   9.4633525e-11
  -4.5508468e-11   2.5728645e-11
   1.7570434e-11  -2.7522956e-11
   7.5560109e-12   1.5194127e-11
  -7.3067328e-12   4.1309116e-12
   2.8210552e-12  -4.4190264e-12
   1.2131622e-12   2.4395238e-12
  -1.1731470e-12   6.6324808e-13
   4.5294099e-13  -7.0950516e-13
   1.9478260e-13   3.9168326e-13
  -1.8835729e-13   1.0648921e-13
   7.2722911e-14  -1.1391625e-13
   3.1273697e-14   6.2887550e-14
  -3.0242108e-14   1.7097611e-14
   1.1676188e-14  -1.8290066e-14
   5.0212204e-15   1.0097049e-14
  -4.8555884e-15   2.7451441e-15
   1.8746957e-15  -2.9366020e-15
   8.0619277e-16   1.6211537e-15
  -7.7959958e-16   4.4075263e-16
   3.0099588e-16  -4.7149252e-16
   1.2944006e-16   2.6028789e-16
  -1.2517032e-16   7.0766002e-17
   4.8327052e-17  -7.5701516e-17
   2.0782531e-17   4.1791091e-17
  -2.0096994e-17   1.1361990e-17
   7.7592557e-18  -1.2154422e-17
   3.3367849e-18   6.7098602e-18
  -3.2267169e-18   1.8242492e-18
   1.2458043e-18  -1.9514799e-18
   5.3574479e-19   1.0773163e-18
  -5.1807260e-19   2.9289632e-19
   2.0002283e-19  -3.1332412e-19
   8.6017677e-20   1.7297087e-19
  -8.3180279e-20   4.7026610e-20
   3.2115103e-20  -5.0306440e-20
   1.3810756e-20   2.7771717e-20
  -1.3355192e-20   7.5504603e-21
   5.1563107e-21  -8.0770606e-21
   2.2174162e-21   4.4589488e-21
  -2.1442720e-21   1.2122807e-21
   8.2788274e-22  -1.2968301e-21
   3.5602211e-22   7.1591628e-22
  -3.4427829e-22   1.9464038e-22
   1.3292253e-22  -2.0821540e-22
   5.7161909e-23   1.1494550e-22
  -5.5276354e-23   3.1250912e-23
   2.1341667e-23  -3.3430479e-23
   9.1777554e-24   1.8455327e-23
  -8.8750160e-24   5.0175585e-24
   3.4265580e-24  -5.3675037e-24
   1.4735546e-24   2.9631354e-24
  -1.4249476e-24   8.0560508e-25
   5.5015852e-25  -8.6179131e-25
   2.3658978e-25   4.7575269e-25
  -2.2878558e-25   1.2934569e-25
   8.8331905e-26  -1.3836679e-25
   3.7986190e-26   7.6385514e-26
  -3.6733170e-26   2.0767380e-26
   1.4182322e-26  -2.2215783e-26
   6.0989559e-27   1.2264243e-26
  -5.8977744e-27   3.3343521e-27
   2.2770738e-27  -3.5669036e-27
  -8.0000000e-01  -2.0000000e-01
   5.2260000e-01  -5.1680000e-01
   3.2222720e-01   4.3713200e-01
  -2.1440694e-01   1.0427243e-01
   7.1868398e-02  -1.3426263e-01
   2.3901991e-02   6.3211167e-02
  -3.0096428e-02   1.8232631e-02
   1.2403936e-02  -1.7872049e-02
   5.8374121e-03   1.0650032e-02
  -5.1431612e-03   2.8202606e-03
   1.9293974e-03  -3.1342256e-03
   7.9356107e-04   1.6739422e-03
  -8.0342978e-04   4.6050929e-04
   3.1424344e-04  -4.8420176e-04
   1.3773469e-04   2.7134972e-04
  -1.3060161e-04   7.3385131e-05
   5.0133260e-05  -7.9108647e-05
   2.1372638e-05   4.3381332e-05
  -2.0853700e-05   1.1822238e-05
   8.0723025e-06  -1.2603278e-05
   3.4848163e-06   6.9785350e-06
  -3.3564973e-06   1.8952910e-06
   1.2944103e-06  -2.0306011e-06
   5.5568391e-07   1.1194948e-06
  -5.3831445e-07   3.0450766e-07
   2.0794585e-07  -3.2552078e-07
   8.9494104e-08   1.7981185e-07
  -8.6473026e-08   4.8876160e-08
   3.3378653e-08  -5.2301114e-08
   1.4349160e-08   2.8865133e-08
  -1.3880793e-08   7.8484773e-09
   5.3597968e-09  -8.3947037e-09
   2.3052806e-09   4.6348604e-09
  -2.2288819e-09   1.2600534e-09
   8.6050979e-10  -1.3480180e-09
   3.7002735e-10   7.4413459e-10
  -3.5784714e-10   2.0231609e-10
   1.3816420e-10  -2.1642047e-10
   5.9417880e-11   1.1947799e-10
  -5.7456071e-11   3.2482911e-11
   2.2183028e-11  -3.4748833e-11
   9.5394412e-12   1.9182919e-11
  -9.2249032e-12   5.2153930e-12
   3.5616610e-12  -5.5791052e-12
   1.5316637e-12   3.0799650e-12
  -1.4811304e-12   8.3736681e-13
   5.7184909e-13  -8.9577044e-13
   2.4591690e-13   4.9450984e-13
  -2.3780571e-13   1.3444541e-13
   9.1814567e-14  -1.4382202e-13
   3.9483921e-14   7.9397158e-14
  -3.8181447e-14   2.1586166e-14
   1.4741483e-14  -2.3091686e-14
   6.3394133e-15   1.2747781e-14
  -6.1303035e-15   3.4658148e-15
   2.3668514e-15  -3.7075343e-15
   1.0178394e-15   2.0467481e-15
  -9.8426445e-16   5.5646143e-16
   3.8001498e-16  -5.9527141e-16
   1.6342136e-16   3.2862010e-16
  -1.5803072e-16   8.9343887e-17
   6.1014139e-17  -9.5575094e-17
   2.6238479e-17   5.2762321e-17
  -2.5372969e-17   1.4344803e-17
   9.7962584e-18  -1.5345269e-17
   4.2127760e-18   8.4713698e-18
  -4.0738125e-18   2.3031612e-18
   1.5728597e-18  -2.4637932e-18
   6.7639149e-19   1.3601393e-18
  -6.5407989e-19   3.6978909e-19
   2.5253393e-19  -3.9557971e-19
   1.0859951e-19   2.1838014e-19
  -1.0501723e-19   5.9372297e-20
   4.0546138e-20  -6.3513166e-20
   1.7436433e-20   3.5062502e-20
  -1.6861271e-20   9.5326490e-21
   6.5099739e-21  -1.0197495e-20
   2.7995446e-21   5.6295367e-21
  -2.7071982e-21   1.5305353e-21
   1.0452231e-21  -1.6372812e-21
   4.4948701e-22   9.0386259e-22
  -4.3466013e-22   2.4573845e-22
   1.6781808e-22  -2.6287726e-22
   7.2168371e-23   1.4512164e-22
  -6.9787809e-23   3.9455074e-23
   2.6944400e-23  -4.2206834e-23
   1.1587151e-23   2.3300322e-23
  -1.1204934e-23   6.3347958e-24
   4.3261170e-24  -6.7766106e-24
   1.8604003e-24   3.7410341e-24
  -1.7990328e-24   1.0170970e-24
   6.9458919e-25  -1.0880335e-24
   2.9870065e-25   6.0064992e-25
  -2.8884764e-25   1.6330223e-25
   1.1152129e-25  -1.7469161e-25
   4.7958536e-26   9.6438663e-26
  -4.6376565e-26   2.6219347e-26
   1.7905544e-26  -2.8047993e-26
   7.7000876e-27   1.5483920e-26
  -7.4460909e-27   4.2097047e-27
   2.8748638e-27  -4.5033069e-27
  -8.0000000e-01   0.0000000e+00
   1.7600000e-02  -6.0640000e-01
  -1.7939360e-01   4.3582400e-02
   3.2013725e-02  -1.2416952e-01
  -1.0141908e-02   3.1311122e-02
   2.0387484e-02   7.9774765e-04
  -1.1832610e-03  -2.5618284e-03
  -1.0738354e-03  -2.1693148e-03
  -8.4771458e-04  -1.8722283e-03
  -7.9937469e-04  -1.5770094e-03
  -6.0019857e-04  -1.3702388e-03
  -6.0237446e-04  -1.1442456e-03
  -4.1632522e-04  -1.0051981e-03
  -4.6244575e-04  -8.2763851e-04
  -2.7820938e-04  -7.4019674e-04
  -3.6483490e-04  -5.9552278e-04
  -1.7268756e-04  -5.4835806e-04
  -2.9891858e-04  -4.2477159e-04
  -9.0015619e-05  -4.1012741e-04
  -2.5711045e-04  -2.9847666e-04
  -2.2914822e-05  -3.1129676e-04
  -2.3406886e-04  -2.0425517e-04
   3.4129049e-05  -2.4156602e-04
  -4.6081034e-05   3.8730425e-05
   2.5956177e-05  -2.4433478e-05
   1.6402968e-05   2.1650708e-05
  -1.0637095e-05   5.1028788e-06
   3.5202700e-06  -6.6800378e-06
   1.1373205e-06   3.1012946e-06
  -1.4751896e-06   8.9945392e-07
   6.1170249e-07  -8.7444174e-07
   2.9010885e-07   5.2486921e-07
  -2.5356906e-07   1.3865527e-07
   9.4872513e-08  -1.5462977e-07
   3.8855257e-08   8.2336399e-08
  -3.9511290e-08   2.2675831e-08
   1.5472484e-08  -2.3804408e-08
   6.7934212e-09   1.3358733e-08
  -6.4301129e-09   3.6110425e-09
   2.4669738e-09  -3.8954330e-09
   1.0508627e-09   2.1348516e-09
  -1.0262011e-09   5.8191449e-10
   3.9732936e-10  -6.2016161e-10
   1.7158808e-10   3.4348345e-10
  -1.6520939e-10   9.3277114e-11
   6.3705068e-11  -9.9950623e-11
   2.7343893e-11   5.5097174e-11
  -2.6493553e-11   1.4987335e-11
   1.0234702e-11  -1.6020545e-11
   4.4050451e-12   8.8499520e-12
  -4.2560297e-12   2.4055324e-12
   1.6427955e-12  -2.5741712e-12
   7.0619928e-13   1.4206572e-12
  -6.8317096e-13   3.8628242e-13
   2.6379564e-13  -4.1316105e-13
   1.1346170e-13   2.2811586e-13
  -1.0969988e-13   6.2016331e-14
   4.2351914e-14  -6.6346081e-14
   1.8211607e-14   3.6624266e-14
  -1.7612251e-14   9.9574614e-15
   6.8000747e-15  -1.0651614e-14
   2.9243985e-15   5.8803879e-15
  -2.8278348e-15   1.5987209e-15
   1.0917886e-15  -1.7102454e-15
   4.6950489e-16   9.4413146e-16
  -4.5402480e-16   2.5668765e-16
   1.7529539e-16  -2.7458844e-16
   7.5384418e-17   1.5158760e-16
  -7.2897261e-17   4.1212938e-17
   2.8144872e-17  -4.4087418e-17
   1.2103364e-17   2.4338443e-17
  -1.1704157e-17   6.6170413e-18
   4.5188660e-18  -7.0785325e-18
   1.9432926e-18   3.9077145e-18
  -1.8791881e-18   1.0624130e-18
   7.2553610e-19  -1.1365107e-18
   3.1200884e-19   6.2741147e-19
  -3.0171704e-19   1.7057808e-19
   1.1649006e-19  -1.8247486e-19
   5.0095317e-20   1.0073543e-19
  -4.8442848e-20   2.7387534e-20
   1.8703315e-20  -2.9297657e-20
   8.0431593e-21   1.6173797e-20
  -7.7778469e-21   4.3972657e-21
   3.0029517e-21  -4.7039489e-21
   1.2913873e-21   2.5968195e-21
  -1.2487893e-21   7.0601260e-22
   4.8214548e-22  -7.5525285e-22
   2.0734150e-22   4.1693803e-22
  -2.0050209e-22   1.1335540e-22
   7.7411923e-23  -1.2126127e-22
   3.3290169e-23   6.6942397e-23
  -3.2192052e-23   1.8200024e-23
   1.2429041e-23  -1.9469369e-23
   5.3449758e-24   1.0748083e-23
  -5.1686653e-24   2.9221447e-24
   1.9955718e-24  -3.1259471e-24
   8.5817430e-25   1.7256820e-24
  -8.2986637e-25   4.6917133e-25
   3.2040340e-25  -5.0189328e-25
   1.3778605e-25   2.7707065e-25
  -8.0000000e-01   2.0000000e-01
   1.4640000e-01  -5.5220000e-01
  -4.1330200e-02   1.4242100e-01
   9.2628388e-02   7.2677994e-03
  -7.0555911e-03  -1.0397026e-02
  -2.4269350e-03  -9.9104516e-03
  -5.9971348e-03  -7.3361050e-03
  -8.3938112e-04  -7.4929783e-03
  -5.3874277e-03  -5.0577827e-03
   4.9493265e-04  -5.7810523e-03
  -1.4040229e-03   6.7327849e-04
   4.6447985e-04  -8.8179090e-04
   1.4993468e-04   4.0921788e-04
  -1.9464683e-04   1.1870238e-04
   8.0726560e-05  -1.1537395e-04
   3.8294274e-05   6.9265853e-05
  -3.3463329e-05   1.8296752e-05
   1.2519301e-05  -2.0406784e-05
   5.1266750e-06   1.0865142e-05
  -5.2138974e-06   2.9924056e-06
   2.0418149e-06  -3.1411923e-06
   8.9653365e-07   1.7628686e-06
  -8.4854377e-07   4.7652001e-07
   3.2554685e-07  -5.1405925e-07
   1.3867071e-07   2.8171982e-07
  -1.3541967e-07   7.6791230e-08
   5.2432785e-08  -8.1837684e-08
   2.2643515e-08   4.5327081e-08
  -2.1801525e-08   1.2309086e-08
   8.4066850e-09  -1.3189794e-08
   3.6083538e-09   7.2707676e-09
  -3.4961580e-09   1.9777706e-09
   1.3505997e-09  -2.1141120e-09
   5.8130319e-10   1.1678641e-09
  -5.6163747e-10   3.1744051e-10
   2.1678771e-10  -3.3969482e-10
   9.3191870e-11   1.8747376e-10
  -9.0153079e-11   5.0974883e-11
   3.4811192e-11  -5.4521841e-11
   1.4972722e-11   3.0102790e-11
  -1.4476295e-11   8.1838430e-12
   5.5888734e-12  -8.7552101e-12
   2.4032526e-12   4.8330375e-12
  -2.3241604e-12   1.3140137e-12
   8.9735634e-13  -1.4056159e-12
   3.8591161e-13   7.7599198e-13
  -3.7316876e-13   2.1097155e-13
   1.4407539e-13  -2.2568863e-13
   6.1957138e-14   1.2459015e-13
  -5.9914345e-14   3.3873199e-14
   2.3132456e-14  -3.6235437e-14
   9.9479328e-15   2.0003912e-14
  -9.6197206e-15   5.4385713e-15
   3.7140737e-15  -5.8178954e-15
   1.5971928e-15   3.2117670e-15
  -1.5445123e-15   8.7320274e-16
   5.9632184e-16  -9.3410237e-16
   2.5644217e-16   5.1567262e-16
  -2.4798277e-16   1.4019890e-16
   9.5743714e-17  -1.4997703e-16
   4.1173534e-17   8.2794921e-17
  -3.9815400e-17   2.2509947e-17
   1.5372345e-17  -2.4079878e-17
   6.6107141e-18   1.3293322e-17
  -6.3926498e-18   3.6141334e-18
   2.4681402e-18  -3.8661984e-18
   1.0613971e-18   2.1343382e-18
  -1.0263858e-18   5.8027512e-19
   3.9627767e-19  -6.2074588e-19
   1.7041498e-19   3.4268335e-19
  -1.6479362e-19   9.3167340e-20
   6.3625227e-20  -9.9665217e-20
   2.7361347e-20   5.5020274e-20
  -2.6458800e-20   1.4958686e-20
   1.0215488e-20  -1.6001967e-20
   4.3930612e-21   8.8339006e-21
  -4.2481506e-21   2.4017246e-21
   1.6401700e-21  -2.5692308e-21
   7.0533753e-22   1.4183462e-21
  -6.8207112e-22   3.8561415e-22
   2.6334108e-22  -4.1250847e-22
   1.1324701e-22   2.2772568e-22
  -1.0951142e-22   6.1913124e-23
   4.2281303e-23  -6.6231200e-23
   1.8182622e-23   3.6562995e-23
  -1.7582846e-23   9.9405970e-24
   6.7885671e-24  -1.0633895e-23
   2.9193506e-24   5.8704517e-24
  -2.8230523e-24   1.5960343e-24
   1.0899532e-24  -1.7073483e-24
   4.6872273e-25   9.4254322e-25
  -4.5326134e-25   2.5625478e-25
   1.7499983e-25  -2.7412705e-25
   7.5256803e-26   1.5133209e-25
  -7.2774366e-26   4.1143547e-26
   2.8097480e-26  -4.4013068e-26
   1.2083021e-26   2.4297455e-26
  -1.1684447e-26   6.6058922e-27
   4.5112524e-27  -7.0666144e-27
   1.9400158e-27   3.9011310e-27
  -1.8760220e-27   1.0606235e-27
  -8.0000000e-01   4.0000000e-01
   2.7520000e-01  -4.9800000e-01
   9.6733200e-02   2.4125960e-01
  -1.1509000e-01   6.8823609e-02
   4.6854384e-02  -6.8587025e-02
   2.1702095e-02   4.0282019e-02
  -1.9438095e-02   1.0719577e-02
   7.3310459e-03  -1.1829070e-02
   3.0410693e-03   6.3564886e-03
  -3.0519840e-03   1.7448540e-03
   1.1908296e-03  -1.8405484e-03
   5.2011937e-04   1.0285606e-03
  -4.9497121e-04   2.7844258e-04
   1.9020639e-04  -2.9973024e-04
   8.1220308e-05   1.6456941e-04
  -7.9115312e-05   4.4828547e-05
   3.0610121e-05  -4.7820870e-05
   1.3204932e-05   2.6463998e-05
  -1.2728100e-05   7.1887378e-06
   4.9095653e-06  -7.6997522e-06
   2.1083332e-06   4.2460253e-06
  -2.0417510e-06   1.1548363e-06
   7.8863312e-07  -1.2346866e-06
   3.3935682e-07   6.8194254e-07
  -3.2794978e-07   1.8537181e-07
   1.2659434e-07  -1.9835018e-07
   5.4425195e-08   1.0947550e-07
  -5.2645213e-08   2.9766043e-08
   2.0327526e-08  -3.1838474e-08
   8.7427376e-09   1.7578176e-08
  -8.4532486e-09   4.7789175e-09
   3.2635943e-09  -5.1124758e-09
   1.4033946e-09   2.8222236e-09
  -1.3571809e-09   7.6730641e-10
   5.2400331e-10  -8.2080307e-10
   2.2534770e-10   4.5313396e-10
  -2.1790866e-10   1.2319535e-10
   8.4131795e-11  -1.3178883e-10
   3.6179569e-11   7.2753507e-11
  -3.4986549e-11   1.9779986e-11
   1.3508015e-11  -2.1159428e-11
   5.8090066e-12   1.1681128e-11
  -5.6173601e-12   3.1758126e-12
   2.1688053e-12  -3.3973138e-12
   9.3266938e-13   1.8754869e-12
  -9.0190625e-13   5.0990000e-13
   3.4821753e-13  -5.4546203e-13
   1.4974738e-13   3.0112306e-13
  -1.4480762e-13   8.1868077e-14
   5.5908810e-14  -8.7577930e-14
   2.4042974e-14   4.8347461e-14
  -2.3249898e-14   1.3144511e-14
   8.9765626e-15  -1.4061261e-14
   3.8602754e-15   7.7625331e-15
  -3.7329388e-15   2.1104455e-15
   1.4412516e-15  -2.2576369e-15
   6.1979475e-16   1.2463304e-15
  -5.9935012e-16   3.3884721e-16
   2.3140330e-16  -3.6247980e-16
   9.9512518e-17   2.0010731e-16
  -9.6229972e-17   5.4404354e-17
   3.7153463e-17  -5.8198739e-17
   1.5977449e-17   3.2128667e-17
  -1.5450414e-17   8.7350101e-18
   5.9652556e-18  -9.3442257e-18
   2.5652944e-18   5.1584885e-18
  -2.4806750e-18   1.4024687e-18
   9.5776467e-19  -1.5002826e-18
   4.1187644e-19   8.2823241e-19
  -3.9829020e-19   2.2517643e-19
   1.5377600e-19  -2.4088116e-19
   6.6129724e-20   1.3297867e-19
  -6.3948354e-20   3.6153694e-20
   2.4689842e-20  -3.8675201e-20
   1.0617602e-20   2.1350681e-20
  -1.0267368e-20   5.8047354e-21
   3.9641317e-21  -6.2095816e-21
   1.7047324e-21   3.4280053e-21
  -1.6484997e-21   9.3199199e-22
   6.3646984e-22  -9.9699296e-22
   2.7370704e-22   5.5039089e-22
  -2.6467848e-22   1.4963801e-22
   1.0218981e-22  -1.6007439e-22
   4.3945633e-23   8.8369213e-23
  -4.2496033e-23   2.4025459e-23
   1.6407308e-23  -2.5701093e-23
   7.0557872e-24   1.4188312e-23
  -6.8230435e-24   3.8574601e-24
   2.6343113e-24  -4.1264953e-24
   1.1328574e-24   2.2780355e-24
  -1.0954887e-24   6.1934295e-25
   4.2295761e-25  -6.6253848e-25
   1.8188839e-25   3.6575498e-25
  -1.7588858e-25   9.9439962e-26
   6.7908884e-26  -1.0637532e-25
   2.9203489e-26   5.8724591e-26
  -2.8240176e-26   1.5965801e-26
   1.0903260e-26  -1.7079322e-26
   4.6888300e-27   9.4286552e-27
  -4.5341633e-27   2.5634241e-27
   1.7505967e-27  -2.7422078e-27
  -8.0000000e-01   6.0000000e-01
   4.0400000e-01  -4.4380000e-01
   2.3479660e-01   3.4009820e-01
  -1.6617713e-01   8.3336759e-02
   5.7324770e-02  -1.0337801e-01
   2.0264888e-02   5.0237441e-02
  -2.3970056e-02   1.4314148e-02
   9.7456524e-03  -1.4290168e-02
   4.5062063e-03   8.3797923e-03
  -4.0433325e-03   2.2311465e-03
   1.5258117e-03  -2.4602053e-03
   6.3351339e-04   1.3228897e-03
  -6.3519267e-04   3.6304701e-04
   2.4777651e-04  -3.8309030e-04
   1.0818065e-04   2.1401932e-04
  -1.0299013e-04   5.7943477e-05
   3.9581382e-05  -6.2363837e-05
   1.6904654e-05   3.4245957e-05
  -1.6463572e-05   9.3281244e-06
   6.3695107e-06  -9.9514662e-06
   2.7475385e-06   5.5067963e-06
  -2.6485346e-06   1.4959097e-06
   1.0216336e-06  -1.6021977e-06
   4.3873919e-07   8.8355497e-07
  -4.2486841e-07   2.4030750e-07
   1.6410513e-07  -2.5692692e-07
   7.0615009e-08   1.4190426e-07
  -6.8242466e-08   3.8573868e-08
   2.6342905e-08  -4.1274271e-08
   1.1325370e-08   2.2780648e-08
  -1.0954894e-08   6.1939748e-09
   4.2299274e-09  -6.6252423e-09
   1.8192588e-09   3.6578197e-09
  -1.7590252e-09   9.9443954e-10
   6.7911762e-10  -1.0638480e-09
   2.9203118e-10   5.8727323e-10
  -2.8241421e-10   1.5966784e-10
   1.0903920e-10  -1.7079999e-10
   4.6892296e-11   9.4292089e-11
  -4.5344345e-11   2.5635573e-11
   1.7506885e-11  -2.7423773e-11
   7.5285654e-12   1.5139190e-11
  -7.2803092e-12   4.1159932e-12
   2.8108664e-12  -4.4030402e-12
   1.2087890e-12   2.4307117e-12
  -1.1689097e-12   6.6085103e-13
   4.5130407e-13  -7.0694290e-13
   1.9407806e-13   3.9026781e-13
  -1.8767658e-13   1.0610447e-13
   7.2460166e-14  -1.1350454e-13
   3.1160750e-14   6.2660333e-14
  -3.0132844e-14   1.7035829e-14
   1.1633997e-14  -1.8223986e-14
   5.0030736e-15   1.0060565e-14
  -4.8380433e-15   2.7352253e-15
   1.8679221e-15  -2.9259907e-15
   8.0328005e-16   1.6152961e-15
  -7.7678272e-16   4.3916006e-16
   2.9990830e-16  -4.6978893e-16
   1.2897234e-16   2.5934740e-16
  -1.2471804e-16   7.0510306e-17
   4.8152434e-17  -7.5427983e-17
   2.0707440e-17   4.1640089e-17
  -2.0024379e-17   1.1320936e-17
   7.7312193e-18  -1.2110505e-17
   3.3247281e-18   6.6856156e-18
  -3.2150579e-18   1.8176577e-18
   1.2413028e-18  -1.9444287e-18
   5.3380901e-19   1.0734236e-18
  -5.1620066e-19   2.9183801e-19
   1.9930009e-19  -3.1219200e-19
   8.5706872e-20   1.7234588e-19
  -8.2879726e-20   4.6856691e-20
   3.1999063e-20  -5.0124669e-20
   1.3760854e-20   2.7671370e-20
  -1.3306936e-20   7.5231785e-21
   5.1376795e-21  -8.0478760e-21
   2.2094041e-21   4.4428374e-21
  -2.1365242e-21   1.2079004e-21
   8.2489138e-22  -1.2921443e-21
   3.5473571e-22   7.1332948e-22
  -3.4303432e-22   1.9393709e-22
   1.3244224e-22  -2.0746306e-22
   5.6955368e-23   1.1453018e-22
  -5.5076626e-23   3.1137994e-23
   2.1264554e-23  -3.3309686e-23
   9.1445937e-24   1.8388643e-23
  -8.8429481e-24   4.9994287e-24
   3.4141769e-24  -5.3481095e-24
   1.4682303e-24   2.9524288e-24
  -1.4197989e-24   8.0269422e-25
   5.4817065e-25  -8.5867742e-25
   2.3573492e-25   4.7403367e-25
  -2.2795892e-25   1.2887833e-25
   8.8012738e-26  -1.3786683e-25
   3.7848936e-26   7.6109512e-26
  -3.6600443e-26   2.0692342e-26
   1.4131078e-26  -2.2135511e-26
   6.0769187e-27   1.2219929e-26
  -5.8764642e-27   3.3223042e-27
   2.2688461e-27  -3.5540154e-27
  -8.0000000e-01   8.0000000e-01
   5.3280000e-01  -3.8960000e-01
   3.7286000e-01   4.3893680e-01
  -2.1726426e-01   9.7849909e-02
   6.7795155e-02  -1.3816899e-01
   1.8827682e-02   6.0192863e-02
  -2.8502017e-02   1.7908718e-02
   1.2160259e-02  -1.6751266e-02
   5.9713434e-03   1.0403096e-02
  -5.0346810e-03   2.7174390e-03
   1.8607937e-03  -3.0798623e-03
   7.4690742e-04   1.6172187e-03
  -7.7541412e-04   4.4765145e-04
   3.0534664e-04  -4.6645036e-04
   1.3514099e-04   2.6346922e-04
  -1.2686495e-04   7.1058407e-05
   4.8552643e-05  -7.6906805e-05
   2.0604376e-05   4.2027916e-05
  -2.0199044e-05   1.1467511e-05
   7.8294561e-06  -1.2203180e-05
   3.3867438e-06   6.7675673e-06
  -3.2553183e-06   1.8369831e-06
   1.2546341e-06  -1.9697088e-06
   5.3812155e-07   1.0851674e-06
  -5.2178703e-07   2.9524319e-07
   2.0161593e-07  -3.1550367e-07
   8.6804823e-08   1.7433303e-07
  -8.3839720e-08   4.7381693e-08
   3.2358284e-08  -5.0710069e-08
   1.3908002e-08   2.7983121e-08
  -1.3456539e-08   7.6090321e-09
   5.1962605e-09  -8.1380088e-09
   2.2351230e-09   4.4934157e-09
  -2.1608696e-09   1.2215727e-09
   8.3423192e-10  -1.3068929e-09
   3.5871466e-10   7.2141251e-10
  -3.4691975e-10   1.9614033e-10
   1.3394661e-10  -2.0981114e-10
   5.7605023e-11   1.1583067e-10
  -5.5702140e-11   3.1491161e-11
   2.1505755e-11  -3.3688118e-11
   9.2481242e-12   1.8597252e-11
  -8.9432583e-12   5.0561738e-12
   3.4529276e-12  -5.4087667e-12
   1.4849086e-12   2.9859365e-12
  -1.4359131e-12   8.1180206e-13
   5.5439061e-13  -8.6842376e-13
   2.3840874e-13   4.7941257e-13
  -2.3054554e-13   1.3034087e-13
   8.9011523e-14  -1.3943115e-13
   3.8278525e-14   7.6973206e-14
  -3.7015789e-14   2.0927148e-14
   1.4291431e-14  -2.2386711e-14
   6.1458717e-15   1.2358596e-14
  -5.9431478e-15   3.3600052e-15
   2.2945926e-15  -3.5943446e-15
   9.8676536e-16   1.9842619e-15
  -9.5421533e-16   5.3947291e-16
   3.6841329e-16  -5.7709806e-16
   1.5843216e-16   3.1858748e-16
  -1.5320611e-16   8.6616259e-17
   5.9151405e-17  -9.2657228e-17
   2.5437431e-17   5.1151511e-17
  -2.4598344e-17   1.3906863e-17
   9.4971830e-18  -1.4876785e-17
   4.0841618e-18   8.2127427e-18
  -3.9494409e-18   2.2328468e-18
   1.5248410e-18  -2.3885747e-18
   6.5574157e-19   1.3186149e-18
  -6.3411112e-19   3.5849960e-19
   2.4482419e-19  -3.8350284e-19
   1.0528402e-19   2.1171310e-19
  -1.0181110e-19   5.7559687e-20
   3.9308283e-20  -6.1574137e-20
   1.6904106e-20   3.3992060e-20
  -1.6346504e-20   9.2416216e-21
   6.3112274e-21  -9.8861704e-21
   2.7140758e-21   5.4576695e-21
  -2.6245487e-21   1.4838088e-21
   1.0133129e-21  -1.5872957e-21
   4.3576438e-22   8.7626807e-22
  -4.2139016e-22   2.3823616e-22
   1.6269467e-22  -2.5485174e-22
   6.9965103e-23   1.4069114e-22
  -6.7657218e-23   3.8250529e-23
   2.6121799e-23  -4.0918278e-23
   1.1233400e-23   2.2588973e-23
  -1.0862853e-23   6.1413973e-24
   4.1940426e-24  -6.5697237e-24
   1.8036031e-24   3.6268221e-24
  -1.7441091e-24   9.8604548e-25
   6.7338369e-25  -1.0548164e-24
   2.8958145e-25   5.8231235e-25
  -2.8002925e-25   1.5831669e-25
   1.0811659e-25  -1.6935835e-25
   4.6494383e-26   9.3494434e-26
  -4.4960709e-26   2.5418883e-26
   1.7358896e-26  -2.7191700e-26
   7.4650074e-27   1.5011203e-26
  -7.2187651e-27   4.0811843e-27
   2.7870955e-27  -4.3658230e-27
  -8.0000000e-01   1.0000000e+00
   6.6160000e-01  -3.3540000e-01
   5.1092340e-01   5.3777540e-01
  -2.6835140e-01   1.1236306e-01
   7.8265541e-02  -1.7295997e-01
   1.7390476e-02   7.0148284e-02
  -3.3033978e-02   2.1503289e-02
   1.4574866e-02  -1.9212364e-02
   7.4364805e-03   1.2426400e-02
  -6.0260296e-03   3.2037316e-03
   2.1957758e-03  -3.6995192e-03
   8.6030144e-04   1.9115478e-03
  -9.1563557e-04   5.3225588e-04
   3.6291677e-04  -5.4981042e-04
   1.6210133e-04   3.1291913e-04
  -1.5073977e-04   8.4173337e-05
   5.7523904e-05  -9.1449772e-05
   2.4304098e-05   4.9809875e-05
  -2.3934516e-05   1.3606898e-05
   9.2894016e-06  -1.4454894e-05
   4.0259491e-06   8.0283382e-06
  -3.8621019e-06   2.1780564e-06
   1.4876346e-06  -2.3372199e-06
   6.3750392e-07   1.2867798e-06
  -6.1870565e-07   3.5017887e-07
   2.3912672e-07  -3.7408041e-07
   1.0299464e-07   2.0676180e-07
  -9.9436973e-08   5.6189518e-08
   3.8373663e-08  -6.0145866e-08
   1.6490634e-08   3.3185594e-08
  -1.5958184e-08   9.0240894e-09
   6.1625936e-09  -9.6507753e-09
   2.6509872e-09   5.3290118e-09
  -2.5627139e-09   1.4487058e-09
   9.8934623e-10  -1.5499379e-09
   4.2539814e-10   8.5555179e-10
  -4.1142530e-10   2.3261282e-10
   1.5885401e-10  -2.4882230e-10
   6.8317751e-11   1.3736925e-10
  -6.6059936e-11   3.7346748e-11
   2.5504624e-11  -3.9952463e-11
   1.0967683e-11   2.2055315e-11
  -1.0606207e-11   5.9963544e-12
   4.0949888e-12  -6.4144932e-12
   1.7610282e-12   3.5411613e-12
  -1.7029165e-12   9.6275309e-13
   6.5747715e-13  -1.0299046e-12
   2.8273942e-13   5.6855732e-13
  -2.7341450e-13   1.5457727e-13
   1.0556288e-13  -1.6535775e-13
   4.5396301e-14   9.1286079e-14
  -4.3898734e-14   2.4818467e-14
   1.6948865e-14  -2.6549436e-14
   7.2886698e-15   1.4656628e-14
  -7.0482523e-15   3.9847850e-15
   2.7212631e-15  -4.2626985e-15
   1.1702507e-15   2.3532276e-15
  -1.1316479e-15   6.3978576e-16
   4.3691828e-16  -6.8440719e-16
   1.8789199e-16   3.7782756e-16
  -1.8169418e-16   1.0272221e-16
   7.0150376e-17  -1.0988647e-16
   3.0167421e-17   6.0662933e-17
  -2.9172309e-17   1.6492789e-17
   1.1263147e-17  -1.7643065e-17
   4.8435955e-18   9.7398698e-18
  -4.6838238e-18   2.6480358e-18
   1.8083792e-18  -2.8327207e-18
   7.7767413e-19   1.5638061e-18
  -7.5202159e-19   4.2516118e-19
   2.9034828e-19  -4.5481368e-19
   1.2486117e-19   2.5108031e-19
  -1.2074247e-19   6.8262684e-20
   4.6617503e-20  -7.3023605e-20
   2.0047358e-20   4.0312749e-20
  -1.9386072e-20   1.0960065e-20
   7.4847752e-21  -1.1724465e-20
   3.2187475e-21   6.4725016e-21
  -3.1125732e-21   1.7597172e-21
   1.2017345e-21  -1.8824471e-21
   5.1679304e-22   1.0392067e-21
  -4.9974599e-22   2.8253524e-22
   1.9294711e-22  -3.0224041e-22
   8.2974838e-23   1.6685210e-22
  -8.0237811e-23   4.5363064e-23
   3.0979045e-23  -4.8526871e-23
   1.3322207e-23   2.6789304e-23
  -1.2882757e-23   7.2833659e-24
   4.9739083e-24  -7.7913379e-24
   2.1389760e-24   4.3012153e-24
  -2.0684193e-24   1.1693968e-24
   7.9859673e-25  -1.2509553e-24
   3.4342798e-25   6.9059104e-25
  -3.3209959e-25   1.8775505e-25
   1.2822045e-25  -2.0084987e-25
   5.5139830e-26   1.1087935e-25
  -5.3320976e-26   3.0145424e-26
   2.0586714e-26  -3.2247890e-26
   8.8530961e-27   1.7802477e-26
  -8.5610660e-27   4.8400645e-27
   3.3053450e-27  -5.1776305e-27
  -6.0000000e-01  -1.0000000e+00
  -3.0080000e-01  -9.1460000e-01
  -4.8761340e-01  -7.1474480e-01
  -1.6463233e-01  -6.8255996e-01
  -4.1519646e-01  -5.0402165e-01
  -5.4954276e-02  -5.1635488e-01
  -3.7373341e-01  -3.4712258e-01
   3.7384636e-02  -3.9871910e-01
  -9.3794251e-02   4.8996329e-02
   3.3617109e-02  -5.7818037e-02
   1.2790388e-02   2.9323366e-02
  -1.4029687e-02   8.2214038e-03
   5.6032372e-03  -8.4065025e-03
   2.5293297e-03   4.8272695e-03
  -2.3265444e-03   1.2945221e-03
   8.8485620e-04  -1.4127052e-03
   3.7192162e-04   7.6648924e-04
  -3.6822840e-04   2.0967573e-04
   1.4313219e-04  -2.2229501e-04
   6.2170444e-05   1.2368062e-04
  -5.9503585e-05   3.3533401e-05
   2.2904589e-05  -3.6016166e-05
   9.8054737e-06   1.9813608e-05
  -9.5262923e-06   5.3934795e-06
   3.6829793e-06  -5.7592966e-06
   1.5870158e-06   3.1843932e-06
  -1.5314859e-06   8.6528288e-07
   5.9093487e-07  -9.2637464e-07
   2.5389603e-07   5.1104903e-07
  -2.4574945e-07   1.3897617e-07
   9.4907143e-08  -1.4861554e-07
   4.0830268e-08   8.2068990e-08
  -3.9467015e-08   2.2310118e-08
   1.5235991e-08  -2.3869955e-08
   6.5508916e-09   1.3175588e-08
  -6.3359819e-09   3.5823017e-09
   2.4463939e-09  -3.8318705e-09
   1.0521305e-09   2.1155201e-09
  -1.0173400e-09   5.7514620e-10
   3.9277563e-10  -6.1527907e-10
   1.6890285e-10   3.3965587e-10
  -1.6333747e-10   9.2345156e-11
   6.3063705e-11  -9.8784265e-11
   2.7120310e-11   5.4534628e-11
  -2.6225276e-11   1.4826585e-11
   1.0125277e-11  -1.5860755e-11
   4.3542354e-12   8.7558952e-12
  -4.2106371e-12   2.3805215e-12
   1.6256899e-12  -2.5465416e-12
   6.9911280e-13   1.4058242e-12
  -6.7604945e-13   3.8220936e-13
   2.6101592e-13  -4.0886675e-13
   1.1224694e-13   2.2571501e-13
  -1.0854450e-13   6.1366495e-14
   4.1908002e-14  -6.5646410e-14
   1.8022099e-14   3.6240180e-14
  -1.7427607e-14   9.8528294e-15
   6.7286295e-15  -1.0540009e-14
   2.8935743e-15   5.8186205e-15
  -2.7981270e-15   1.5819428e-15
   1.0803299e-15  -1.6922738e-15
   4.6458439e-16   9.3422140e-16
  -4.4925944e-16   2.5399227e-16
   1.7345473e-16  -2.7170675e-16
   7.4592345e-17   1.4999596e-16
  -7.2131830e-17   4.0780285e-17
   2.7849404e-17  -4.3624470e-17
   1.1976338e-17   2.4082929e-17
  -1.1581284e-17   6.5475679e-18
   4.4714220e-18  -7.0042224e-18
   1.9228871e-18   3.8666874e-18
  -1.8594584e-18   1.0512591e-18
   7.1791894e-19  -1.1245782e-18
   3.0873336e-19   6.2082446e-19
  -2.9854941e-19   1.6878720e-19
   1.1526705e-19  -1.8055912e-19
   4.9569359e-20   9.9677830e-20
  -4.7934254e-20   2.7099999e-20
   1.8506953e-20  -2.8990065e-20
   7.9587170e-21   1.6003992e-20
  -7.6961890e-21   4.3510996e-21
   2.9714243e-21  -4.6545633e-21
   1.2778292e-21   2.5695560e-21
  -1.2356785e-21   6.9860032e-22
   4.7708353e-22  -7.4732359e-22
   2.0516467e-22   4.1256068e-22
  -1.9839706e-22   1.1216530e-22
   7.6599191e-23  -1.1998817e-22
   3.2940662e-23   6.6239583e-23
  -3.1854074e-23   1.8008946e-23
   1.2298551e-23  -1.9264964e-23
   5.2888601e-24   1.0635241e-23
  -5.1144006e-24   2.8914657e-24
   1.9746207e-24  -3.0931284e-24
   8.4916450e-25   1.7075644e-24
  -8.2115377e-25   4.6424560e-25
   3.1703955e-25  -4.9662400e-25
   1.3633946e-25   2.7416174e-25
  -1.3184214e-25   7.4537968e-26
   5.0902978e-26  -7.9736554e-26
   2.1890281e-26   4.4018638e-26
  -6.0000000e-01  -8.0000000e-01
  -1.3780000e-01  -7.9060000e-01
  -5.2624440e-01  -5.5783180e-01
  -3.6414662e-03  -6.0424172e-01
  -4.8933626e-01  -3.7641782e-01
   1.1258065e-01  -4.7364316e-01
  -4.7611251e-02   1.1192207e-01
   7.3125259e-02  -5.7584479e-03
   6.6585263e-02   5.7904868e-02
  -2.9357555e-02   1.0490208e-02
   7.4015603e-03  -1.9410180e-02
   6.5837236e-04   6.7835284e-03
  -3.1535415e-03   2.2216694e-03
   1.5001330e-03  -1.7883120e-03
   8.2649972e-04   1.2697321e-03
  -6.1840649e-04   3.1809519e-04
   2.1845824e-04  -3.8254832e-04
   8.0913807e-05   1.9088996e-04
  -9.1236825e-05   5.3846458e-05
   3.6684329e-05  -5.4565123e-05
   1.6711997e-05   3.1580943e-05
  -1.5227294e-05   8.4461338e-06
   5.7743106e-06  -9.2533869e-06
   2.4159108e-06   5.0035727e-06
  -2.4032835e-06   1.3704067e-06
   9.3541415e-07  -1.4503086e-06
   4.0709795e-07   8.0817148e-07
  -3.8885097e-07   2.1899986e-07
   1.4959063e-07  -2.3540007e-07
   6.3982606e-08   1.2941202e-07
  -6.2218245e-08   3.5235917e-08
   2.4060732e-08  -3.7612497e-08
   1.0372008e-08   2.0802869e-08
  -1.0005003e-08   5.6520691e-09
   3.8600426e-09  -6.0520815e-09
   1.6581775e-09   3.3382655e-09
  -1.6052675e-09   9.0786187e-10
   6.1997893e-10  -9.7076221e-10
   2.6674409e-10   5.3611075e-10
  -2.5781682e-10   1.4573634e-10
   9.9526171e-11  -1.5593060e-10
   4.2790912e-11   8.6067222e-11
  -4.1388626e-11   2.3400986e-11
   1.5980785e-11  -2.5030911e-11
   6.8730302e-12   1.3819373e-11
  -6.6456522e-12   3.7570550e-12
   2.5657478e-12  -4.0192424e-12
   1.1033246e-12   2.2187521e-12
  -1.0669777e-12   6.0323235e-13
   4.1195514e-13  -6.4529314e-13
   1.7716033e-13   3.5624002e-13
  -1.7131306e-13   9.6852560e-14
   6.6141936e-14  -1.0360826e-13
   2.8443385e-14   5.7196650e-14
  -2.7505391e-14   1.5550427e-14
   1.0619594e-14  -1.6634921e-14
   4.5668603e-15   9.1833509e-15
  -4.4161992e-15   2.4967291e-15
   1.7050499e-15  -2.6708654e-15
   7.3323719e-16   1.4744517e-15
  -7.0905174e-16   4.0086807e-16
   2.7375818e-16  -4.2882597e-16
   1.1772687e-16   2.3673392e-16
  -1.1384341e-16   6.4362231e-17
   4.3953832e-17  -6.8851140e-17
   1.8901868e-17   3.8009325e-17
  -1.8278374e-17   1.0333820e-17
   7.0571045e-18  -1.1054542e-17
   3.0348327e-18   6.1026709e-18
  -2.9347246e-18   1.6591690e-18
   1.1330688e-18  -1.7748864e-18
   4.8726407e-19   9.7982764e-19
  -4.7119111e-19   2.6639152e-19
   1.8192234e-19  -2.8497076e-19
   7.8233759e-20   1.5731837e-19
  -7.5653120e-20   4.2771073e-20
   2.9208940e-20  -4.5754105e-20
   1.2560992e-20   2.5258595e-20
  -1.2146652e-20   6.8672032e-21
   4.6897052e-21  -7.3461503e-21
   2.0167575e-21   4.0554491e-21
  -1.9502323e-21   1.1025788e-21
   7.5296588e-22  -1.1794772e-21
   3.2380492e-22   6.5113150e-22
  -3.1312382e-22   1.7702696e-22
   1.2089408e-22  -1.8937355e-22
   5.1989207e-23   1.0454384e-22
  -5.0274280e-23   2.8422951e-23
   1.9410414e-23  -3.0405285e-23
   8.3472409e-24   1.6785265e-23
  -8.0718970e-24   4.5635090e-24
   3.1164815e-24  -4.8817870e-24
   1.3402095e-24   2.6949950e-24
  -1.2960011e-24   7.3270418e-25
   5.0037351e-25  -7.8380599e-25
   2.1518027e-25   4.3270082e-25
  -2.0808229e-25   1.1764092e-25
   8.0338564e-26  -1.2584569e-25
   3.4548740e-26   6.9473227e-26
  -3.3409107e-26   1.8888096e-26
   1.2898934e-26  -2.0205429e-26
  -6.0000000e-01  -6.0000000e-01
   2.5200000e-02  -6.6660000e-01
  -1.9172460e-01   5.2521000e-02
   3.8041465e-02  -1.3109406e-01
  -6.7365686e-03   3.6400283e-02
   2.3589987e-02   4.7581578e-03
  -3.1371102e-03  -1.6564764e-03
   1.3384752e-03  -2.5673365e-03
   4.2356311e-04   1.1805179e-03
  -5.6116130e-04   3.4368135e-04
   2.3367634e-04  -3.3222262e-04
   1.1141315e-04   2.0041586e-04
  -9.6848238e-05   5.2855382e-05
   3.6169527e-05  -5.9087156e-05
   1.4769526e-05   3.1396858e-05
  -1.5064733e-05   8.6533644e-06
   5.9041908e-06  -9.0740055e-06
   2.5954188e-06   5.0971286e-06
  -2.4535931e-06   1.3773576e-06
   9.4099737e-07  -1.4865596e-06
   4.0061478e-07   8.1434735e-07
  -3.9143872e-07   2.2200699e-07
   1.5158415e-07  -2.3654665e-07
   6.5478199e-08   1.3103910e-07
  -6.3028153e-08   3.5582863e-08
   2.4301983e-08  -3.8132384e-08
   1.0429896e-08   2.1018450e-08
  -1.0106701e-08   5.7175357e-09
   3.9044404e-09  -6.1114273e-09
   1.6805652e-09   3.3761590e-09
  -1.6236319e-09   9.1767165e-10
   6.2670045e-10  -9.8202397e-10
   2.6939788e-10   5.4195913e-10
  -2.6061907e-10   1.4736176e-10
   1.0063459e-10  -1.5761422e-10
   4.3284584e-11   8.7023155e-11
  -4.1849058e-11   2.3658339e-11
   1.6156649e-11  -2.5310176e-11
   6.9474369e-12   1.3971638e-11
  -6.7188227e-12   3.7986349e-12
   2.5941350e-12  -4.0634376e-12
   1.1156200e-12   2.2432868e-12
  -1.0787800e-12   6.0988962e-13
   4.1650208e-13  -6.5243517e-13
   1.7910938e-13   3.6017296e-13
  -1.7320411e-13   9.7922775e-14
   6.6872757e-14  -1.0475164e-13
   2.8758120e-14   5.7828563e-14
  -2.7809293e-14   1.5722161e-14
   1.0736876e-14  -1.6818738e-14
   4.6172639e-15   9.2847767e-15
  -4.4649726e-15   2.5243092e-15
   1.7238845e-15  -2.7003615e-15
   7.4133915e-16   1.4907387e-15
  -7.1688411e-16   4.0529576e-16
   2.7678192e-16  -4.3356301e-16
   1.1902702e-16   2.3934874e-16
  -1.1510085e-16   6.5073164e-17
   4.4439336e-17  -6.9611617e-17
   1.9110666e-17   3.8429166e-17
  -1.8480272e-17   1.0447963e-17
   7.1350541e-18  -1.1176648e-17
   3.0683533e-18   6.1700784e-18
  -2.9671403e-18   1.6774956e-18
   1.1455843e-18  -1.7944910e-18
   4.9264629e-19   9.9065047e-19
  -4.7639572e-19   2.6933398e-19
   1.8393179e-19  -2.8811845e-19
   7.9097894e-20   1.5905605e-19
  -7.6488756e-20   4.3243507e-20
   2.9531571e-20  -4.6259487e-20
   1.2699736e-20   2.5537593e-20
  -1.2280820e-20   6.9430558e-21
   4.7415060e-21  -7.4272932e-21
   2.0390339e-21   4.1002441e-21
  -1.9717739e-21   1.1147575e-21
   7.6128287e-22  -1.1925053e-21
   3.2738155e-22   6.5832366e-22
  -3.1658247e-22   1.7898233e-22
   1.2222944e-22  -1.9146530e-22
   5.2563461e-23   1.0569860e-22
  -5.0829591e-23   2.8736900e-23
   1.9624815e-23  -3.0741130e-23
   8.4394415e-24   1.6970669e-23
  -8.1610562e-24   4.6139159e-24
   3.1509050e-24  -4.9357094e-24
   1.3550130e-24   2.7247629e-24
  -1.3103162e-24   7.4079736e-25
   5.0590045e-25  -7.9246362e-25
   2.1755708e-25   4.3748028e-25
  -2.1038069e-25   1.1894034e-25
   8.1225954e-26  -1.2723573e-25
   3.4930352e-26   7.0240603e-26
  -3.3778132e-26   1.9096727e-26
   1.3041411e-26  -2.0428611e-26
   5.6083191e-27   1.1277634e-26
  -5.4233219e-27   3.0661167e-27
   2.0938923e-27  -3.2799604e-27
   9.0045595e-28   1.8107052e-27
  -8.7075331e-28   4.9228708e-28
   3.3618945e-28  -5.2662121e-28
  -6.0000000e-01  -4.0000000e-01
   1.8820000e-01  -5.4260000e-01
   8.9540000e-04   1.7488900e-01
  -8.0659645e-02   5.9512688e-02
   4.0100684e-02  -4.5012072e-02
   2.2995340e-02   3.3804930e-02
  -1.6503886e-02   8.3311289e-03
   5.7283325e-03  -1.0252210e-02
   2.0502554e-03   5.0162843e-03
  -2.3945173e-03   1.4255674e-03
   9.7074481e-04  -1.4287153e-03
   4.4714210e-04   8.3495396e-04
  -4.0279946e-04   2.2256655e-04
   1.5219445e-04  -2.4500646e-04
   6.3316916e-05   1.3193454e-04
  -6.3354500e-05   3.6188627e-05
   2.4699275e-05  -3.8215593e-05
   1.0774885e-05   2.1335592e-05
  -1.0266704e-05   5.7777281e-06
   3.9467244e-06  -6.2163970e-06
   1.6862378e-06   3.4146222e-06
  -1.6415904e-06   9.2999913e-07
   6.3503443e-07  -9.9229573e-07
   2.7388071e-07   5.4902962e-07
  -2.6405788e-07   1.4914968e-07
   1.0186167e-07  -1.5973631e-07
   4.3747694e-08   8.8094075e-08
  -4.2361276e-08   2.3959150e-08
   1.6361641e-08  -2.5616918e-08
   7.0402313e-09   1.4148202e-08
  -6.8039303e-09   3.8459447e-09
   2.6264748e-09  -4.1151282e-09
   1.1291941e-09   2.2713035e-09
  -1.0922387e-09   6.1755650e-10
   4.2173564e-10  -6.6055909e-10
   1.8138397e-10   3.6469508e-10
  -1.7537979e-10   9.9148650e-11
   6.7710086e-11  -1.0606860e-10
   2.9116483e-11   5.8552909e-11
  -2.8157550e-11   1.5919351e-11
   1.0871528e-11  -1.7029279e-11
   4.6752930e-12   9.4011987e-12
  -4.5209643e-12   2.5559430e-12
   1.7454885e-12  -2.7342304e-12
   7.5062084e-13   1.5094222e-12
  -7.2586849e-13   4.1037669e-13
   2.8025170e-13  -4.3899623e-13
   1.2051980e-13   2.4234915e-13
  -1.1654375e-13   6.5888808e-14
   4.4996355e-14  -7.0484296e-14
   1.9350160e-14   3.8910858e-14
  -1.8711912e-14   1.0578930e-14
   7.2244932e-15  -1.1316739e-14
   3.1068189e-15   6.2474209e-15
  -3.0043338e-15   1.6985227e-15
   1.1599440e-15  -1.8169853e-15
   4.9882127e-16   1.0030681e-15
  -4.8236725e-16   2.7271007e-16
   1.8623737e-16  -2.9172995e-16
   8.0089401e-17   1.6104981e-16
  -7.7447539e-17   4.3785559e-17
   2.9901746e-17  -4.6839348e-17
   1.2858925e-17   2.5857704e-17
  -1.2434758e-17   7.0300865e-18
   4.8009404e-18  -7.5203935e-18
   2.0645931e-18   4.1516403e-18
  -1.9964899e-18   1.1287309e-18
   7.7082548e-19  -1.2074533e-18
   3.3148524e-19   6.6657569e-19
  -3.2055080e-19   1.8122586e-19
   1.2376157e-19  -1.9386530e-19
   5.3222340e-20   1.0702352e-19
  -5.1466735e-20   2.9097114e-20
   1.9870810e-20  -3.1126467e-20
   8.5452291e-21   1.7183395e-20
  -8.2633543e-21   4.6717509e-21
   3.1904014e-21  -4.9975781e-21
   1.3719980e-21   2.7589176e-21
  -1.3267409e-21   7.5008319e-22
   5.1224187e-22  -8.0239708e-22
   2.2028413e-22   4.4296405e-22
  -2.1301779e-22   1.2043125e-22
   8.2244115e-23  -1.2883062e-22
   3.5368201e-23   7.1121063e-23
  -3.4201538e-23   1.9336102e-23
   1.3204884e-23  -2.0684682e-23
   5.6786189e-24   1.1418998e-23
  -5.4913028e-24   3.1045502e-24
   2.1201390e-24  -3.3210744e-24
   9.1174309e-25   1.8334022e-24
  -8.8166813e-25   4.9845786e-25
   3.4040356e-25  -5.3322236e-25
   1.4638691e-25   2.9436590e-25
  -1.4155816e-25   8.0030992e-26
   5.4654238e-26  -8.5612683e-26
   2.3503470e-26   4.7262561e-26
  -2.2728179e-26   1.2849551e-26
   8.7751308e-27  -1.3745732e-26
   3.7736511e-27   7.5883439e-27
  -3.6491726e-27   2.0630878e-27
   1.4089103e-27  -2.2069760e-27
  -6.0000000e-01  -2.0000000e-01
   3.5120000e-01  -4.1860000e-01
   1.9351540e-01   2.9725700e-01
  -1.4477609e-01   7.4465996e-02
   5.1141176e-02  -8.9559993e-02
   1.8940263e-02   4.4687686e-02
  -2.1358634e-02   1.2605804e-02
   8.5880280e-03  -1.2773671e-02
   3.9124984e-03   7.3932760e-03
  -3.5648002e-03   1.9772698e-03
   1.3517874e-03  -2.1662784e-03
   5.6556506e-04   1.1713561e-03
  -5.6261776e-04   3.2081888e-04
   2.1898495e-04  -3.3952235e-04
   9.5304198e-05   1.8919674e-04
  -9.1031864e-05   5.1268804e-05
   3.5019811e-05  -5.5108307e-05
   1.4978560e-05   3.0295918e-05
  -1.4565561e-05   8.2488882e-06
   5.6327263e-06  -8.8052462e-06
   2.4281373e-06   4.8700454e-06
  -2.3422164e-06   1.3231744e-06
   9.0365308e-07  -1.4168198e-06
   3.8818648e-07   7.8150279e-07
  -3.7580025e-07   2.1253453e-07
   1.4513984e-07  -2.2725973e-07
   6.2446001e-08   1.2550592e-07
  -6.0356071e-08   3.4117526e-08
   2.3299520e-08  -3.6504052e-08
   1.0017542e-08   2.0148720e-08
  -9.6892618e-09   5.4782753e-09
   3.7411731e-09  -5.8598478e-09
   1.6090071e-09   3.2351769e-09
  -1.5557768e-09   8.7954334e-10
   6.0065300e-10  -9.4092261e-10
   2.5829321e-10   5.1941977e-10
  -2.4978424e-10   1.4121939e-10
   9.6440538e-11  -1.5106600e-10
   4.1474025e-11   8.3397378e-11
  -4.0105152e-11   2.2673617e-11
   1.5484122e-11  -2.4255155e-11
   6.6587234e-12   1.3389991e-11
  -6.4391348e-12   3.6404244e-12
   2.4860943e-12  -3.8943092e-12
   1.0691224e-12   2.1498634e-12
  -1.0338519e-12   5.8449542e-13
   3.9915979e-13  -6.2526151e-13
   1.7165410e-13   3.4517573e-13
  -1.6599218e-13   9.3845005e-14
   6.4088011e-14  -1.0039007e-13
   2.7560385e-14   5.5420466e-14
  -2.6651250e-14   1.5067486e-14
   1.0289788e-14  -1.6118359e-14
   4.4250117e-15   8.8981527e-15
  -4.2790489e-15   2.4191934e-15
   1.6520997e-15  -2.5879176e-15
   7.1046788e-16   1.4286625e-15
  -6.8703212e-16   3.8841887e-16
   2.6525646e-16  -4.1550883e-16
   1.1407069e-16   2.2938202e-16
  -1.1030794e-16   6.2363444e-17
   4.2588832e-17  -6.6712926e-17
   1.8314872e-17   3.6828933e-17
  -1.7710733e-17   1.0012899e-17
   6.8379431e-18  -1.0711240e-17
   2.9405842e-18   5.9131499e-18
  -2.8435855e-18   1.6076429e-18
   1.0978809e-18  -1.7197666e-18
   4.7213194e-19   9.4939873e-19
  -4.5655809e-19   2.5811863e-19
   1.7627267e-19  -2.7612089e-19
   7.5804176e-20   1.5243279e-19
  -7.3303683e-20   4.1442801e-20
   2.8301845e-20  -4.4333193e-20
   1.2170905e-20   2.4474180e-20
  -1.1769433e-20   6.6539396e-21
   4.5440646e-21  -7.1180128e-21
   1.9541264e-21   3.9295056e-21
  -1.8896671e-21   1.0683378e-21
   7.2958224e-22  -1.1428481e-21
   3.1374903e-22   6.3091036e-22
  -3.0339964e-22   1.7152932e-22
   1.1713967e-22  -1.8349248e-22
   5.0374663e-23   1.0129719e-22
  -4.8712993e-23   2.7540265e-23
   1.8807617e-23  -2.9461037e-23
   8.0880142e-24   1.6263993e-23
  -7.8212212e-24   4.4217875e-24
   3.0196980e-24  -4.7301812e-24
   1.2985888e-24   2.6113009e-24
  -1.2557533e-24   7.0994977e-25
   4.8483422e-25  -7.5946460e-25
   2.0849777e-25   4.1926313e-25
  -2.0162022e-25   1.1398754e-25
   7.7843620e-26  -1.2193750e-25
   3.3475815e-26   6.7315710e-26
  -3.2371575e-26   1.8301519e-26
   1.2498353e-26  -1.9577942e-26
   5.3747828e-27   1.0808021e-26
  -5.1974890e-27   2.9384404e-27
   2.0067004e-27  -3.1433793e-27
  -6.0000000e-01   0.0000000e+00
   1.3200000e-02  -4.5480000e-01
  -1.3454520e-01   3.2686800e-02
   2.4010294e-02  -9.3127139e-02
  -7.6064310e-03   2.3483341e-02
   1.5290613e-02   5.9831074e-04
  -8.8744578e-04  -1.9213713e-03
  -8.0537655e-04  -1.6269861e-03
  -6.3578594e-04  -1.4041712e-03
  -5.9953102e-04  -1.1827571e-03
  -4.5014893e-04  -1.0276791e-03
  -4.5178085e-04  -8.5818417e-04
  -3.1224391e-04  -7.5389858e-04
  -3.4683431e-04  -6.2072888e-04
  -2.0865704e-04  -5.5514755e-04
  -2.7362618e-04  -4.4664209e-04
  -1.2951567e-04  -4.1126855e-04
  -2.2418894e-04  -3.1857869e-04
  -6.7511715e-05  -3.0759556e-04
  -1.9283284e-04  -2.2385750e-04
  -1.7186116e-05  -2.3347257e-04
  -1.7555165e-04  -1.5319138e-04
   2.5596787e-05  -1.8117451e-04
  -3.4560775e-05   2.9047819e-05
   1.9467133e-05  -1.8325109e-05
   1.2302226e-05   1.6238031e-05
  -7.9778212e-06   3.8271591e-06
   2.6402025e-06  -5.0100284e-06
   8.5299039e-07   2.3259710e-06
  -1.1063922e-06   6.7459044e-07
   4.5877687e-07  -6.5583131e-07
   2.1758164e-07   3.9365191e-07
  -1.9017680e-07   1.0399145e-07
   7.1154385e-08  -1.1597233e-07
   2.9141443e-08   6.1752299e-08
  -2.9633468e-08   1.7006874e-08
   1.1604363e-08  -1.7853306e-08
   5.0950659e-09   1.0019050e-08
  -4.8225847e-09   2.7082819e-09
   1.8502304e-09  -2.9215748e-09
   7.8814699e-10   1.6011387e-09
  -7.6965082e-10   4.3643587e-10
   2.9799702e-10  -4.6512120e-10
   1.2869106e-10   2.5761259e-10
  -1.2390705e-10   6.9957836e-11
   4.7778801e-11  -7.4962967e-11
   2.0507919e-11   4.1322881e-11
  -1.9870165e-11   1.1240502e-11
   7.6760266e-12  -1.2015409e-11
   3.3037838e-12   6.6374640e-12
  -3.1920223e-12   1.8041493e-12
   1.2320966e-12  -1.9306284e-12
   5.2964946e-13   1.0654929e-12
  -5.1237822e-13   2.8971181e-13
   1.9784673e-13  -3.0987079e-13
   8.5096274e-14   1.7108689e-13
  -8.2274908e-14   4.6512248e-14
   3.1763936e-14  -4.9759561e-14
   1.3658706e-14   2.7468200e-14
  -1.3209188e-14   7.4680960e-15
   5.1000560e-15  -7.9887107e-15
   2.1932989e-15   4.4102910e-15
  -2.1208761e-15   1.1990407e-15
   8.1884147e-16  -1.2826840e-15
   3.5212867e-16   7.0809859e-16
  -3.4051860e-16   1.9251574e-16
   1.3147154e-16  -2.0594133e-16
   5.6538314e-17   1.1369070e-16
  -5.4672946e-17   3.0909704e-17
   2.1108654e-17  -3.3065563e-17
   9.0775231e-18   1.8253832e-17
  -8.7781174e-18   4.9627810e-18
   3.3891495e-18  -5.3088994e-18
   1.4574695e-18   2.9307859e-18
  -1.4093911e-18   7.9680973e-19
   5.4415207e-19  -8.5238300e-19
   2.3400663e-19   4.7055860e-19
  -2.2628778e-19   1.2793356e-19
   8.7367544e-20  -1.3685614e-19
   3.7571488e-20   7.5551576e-20
  -3.6332136e-20   2.0540651e-20
   1.4027486e-20  -2.1973243e-20
   6.0323695e-21   1.2130348e-20
  -5.8333851e-21   3.2979493e-21
   2.2522138e-21  -3.5279617e-21
   9.6854049e-22   1.9476146e-21
  -9.3659195e-22   5.2950945e-22
   3.6160911e-22  -5.6643964e-22
   1.5550612e-22   3.1270352e-22
  -1.5037657e-22   8.5016549e-23
   5.8058942e-23  -9.0945953e-23
   2.4967627e-23   5.0206798e-23
  -2.4144039e-23   1.3650018e-23
   9.3217804e-24  -1.4602027e-23
   4.0087319e-24   8.0610623e-24
  -3.8764990e-24   2.1916085e-24
   1.4966789e-24  -2.3444603e-24
   6.4363073e-25   1.2942615e-24
  -6.2239978e-25   3.5187850e-25
   2.4030255e-25  -3.7641996e-25
   1.0333954e-25   2.0780299e-25
  -6.0000000e-01   2.0000000e-01
   1.4200000e-01  -4.0060000e-01
   3.5182000e-03   1.3152540e-01
  -6.0773937e-02   4.4361132e-02
   2.9905595e-02  -3.4044778e-02
   1.6995174e-02   2.5233803e-02
  -1.2312590e-02   6.2423977e-03
   4.2909811e-03  -7.6412536e-03
   1.5482334e-03   3.7557146e-03
  -1.7933137e-03   1.0654942e-03
   7.2563118e-04  -1.0705829e-03
   3.3339251e-04   6.2425593e-04
  -3.0111768e-04   1.6652971e-04
   1.1386972e-04  -1.8311765e-04
   4.7435060e-05   9.8702108e-05
  -4.7399074e-05   2.7063945e-05
   1.8471960e-05  -2.8594169e-05
   8.0538384e-06   1.5957019e-05
  -7.6783394e-06   4.3218600e-06
   2.9522013e-06  -4.6489572e-06
   1.2616472e-06   2.5541335e-06
  -1.2279214e-06   6.9559056e-07
   4.7497459e-07  -7.4225941e-07
   2.0482643e-07   4.1065069e-07
  -1.9750303e-07   1.1156101e-07
   7.6190358e-08  -1.1947426e-07
   3.2723990e-08   6.5892241e-08
  -3.1685283e-08   1.7920620e-08
   1.2237955e-08  -1.9160956e-08
   5.2657372e-09   1.0582396e-08
  -5.0891139e-09   2.8766594e-09
   1.9645292e-09  -3.0779736e-09
   8.4461384e-10   1.6988697e-09
  -8.1696349e-10   4.6191324e-10
   3.1544533e-10  -4.9407983e-10
   1.3566904e-10   2.7278083e-10
  -1.3117872e-10   7.4160266e-11
   5.0645143e-11  -7.9336040e-11
   2.1778313e-11   4.3795839e-11
  -2.1061014e-11   1.1907196e-11
   8.1315762e-12  -1.2737399e-11
   3.4969755e-12   7.0318146e-12
  -3.3815456e-12   1.9117692e-12
   1.3055734e-12  -2.0451221e-12
   5.6144223e-13   1.1290028e-12
  -5.4292797e-13   3.0694948e-13
   2.0961988e-13  -3.2835610e-13
   9.0145190e-14   1.8126992e-13
  -8.7171238e-14   4.9282860e-14
   3.3655929e-14  -5.2720144e-14
   1.4473343e-14   2.9104159e-14
  -1.3995951e-14   7.9127235e-15
   5.4037049e-15  -8.4645828e-15
   2.3238075e-15   4.6728840e-15
  -2.2471518e-15   1.2704442e-15
   8.6760340e-16  -1.3590507e-15
   3.7310341e-16   7.5026497e-16
  -3.6079629e-16   2.0397898e-16
   1.3929998e-16  -2.1820528e-16
   5.9904477e-17   1.2046044e-16
  -5.7928444e-17   3.2750289e-17
   2.2365612e-17  -3.5034432e-17
   9.6180913e-18   1.9340789e-17
  -9.3008276e-18   5.2582945e-18
   3.5909599e-18  -5.6250295e-18
   1.5442539e-18   3.1053028e-18
  -1.4933148e-18   8.4425697e-19
   5.7655441e-19  -9.0313895e-19
   2.4794105e-19   4.9857869e-19
  -2.3976242e-19   1.3555153e-19
   9.2569956e-20  -1.4500545e-19
   3.9808719e-20   8.0050392e-20
  -3.8495580e-20   2.1763772e-20
   1.4862772e-20  -2.3281667e-20
   6.3915759e-21   1.2852666e-20
  -6.1807420e-21   3.4943300e-21
   2.3863248e-21  -3.7380390e-21
   1.0262135e-21   2.0635879e-21
  -9.9236256e-22   5.6103980e-22
   3.8314161e-22  -6.0016903e-22
   1.6476595e-22   3.3132387e-22
  -1.5933094e-22   9.0078973e-23
   6.1516139e-23  -9.6361452e-23
   2.6454357e-23   5.3196429e-23
  -2.5581728e-23   1.4462827e-23
   9.8768583e-24  -1.5471524e-23
   4.2474372e-24   8.5410690e-24
  -4.1073303e-24   2.3221108e-24
   1.5858006e-24  -2.4840644e-24
   6.8195657e-25   1.3713300e-24
  -6.5946140e-25   3.7283157e-25
   2.5461169e-25  -3.9883439e-25
   1.0949303e-25   2.2017689e-25
  -1.0588127e-25   5.9860789e-26
   4.0879736e-26  -6.4035728e-26
   1.7579893e-26   3.5350983e-26
  -1.6999999e-26   9.6110800e-27
   6.5635355e-27  -1.0281396e-26
   2.8225782e-27   5.6758544e-27
  -2.7294720e-27   1.5431280e-27
   1.0538228e-27  -1.6507521e-27
  -6.0000000e-01   4.0000000e-01
   2.7080000e-01  -3.4640000e-01
   1.4158160e-01   2.3036400e-01
  -1.1186107e-01   5.8874282e-02
   4.0375981e-02  -6.8835759e-02
   1.5557968e-02   3.5189225e-02
  -1.6844551e-02   9.8369682e-03
   6.7055877e-03  -1.0102352e-02
   3.0133705e-03   5.7790183e-03
  -2.7846623e-03   1.5517867e-03
   1.0606132e-03  -1.6902398e-03
   4.4678654e-04   9.1858498e-04
  -4.4133914e-04   2.5113415e-04
   1.7143985e-04  -2.6647771e-04
   7.4395402e-05   1.4815201e-04
  -7.1273894e-05   4.0178875e-05
   2.7443221e-05  -4.3137136e-05
   1.1753560e-05   2.3738978e-05
  -1.1413811e-05   6.4612467e-06
   4.4121467e-06  -6.9006711e-06
   1.9008525e-06   3.8149045e-06
  -1.8347051e-06   1.0366639e-06
   7.0797508e-07  -1.1097705e-06
   3.0420880e-07   6.1226312e-07
  -2.9442165e-07   1.6649670e-07
   1.1370115e-07  -1.7805100e-07
   4.8913803e-08   9.8321007e-08
  -4.7282536e-08   2.6728445e-08
   1.8253334e-08  -2.8596754e-08
   7.8483692e-09   1.5784868e-08
  -7.5907590e-09   4.2917167e-09
   2.9308623e-09  -4.5907401e-09
   1.2604780e-09   2.5344657e-09
  -1.2188078e-09   6.8904637e-10
   4.7055963e-10  -7.3712477e-10
   2.0235252e-10   4.0692011e-10
  -1.9568427e-10   1.1063276e-10
   7.5552549e-11  -1.1834720e-10
   3.2491040e-11   6.5334421e-11
  -3.1418810e-11   1.7762783e-11
   1.2130446e-11  -1.9001744e-11
   5.2165344e-12   1.0489877e-11
  -5.0444947e-12   2.8519498e-12
   1.9476345e-12  -3.0508486e-12
   8.3756184e-13   1.6842276e-12
  -8.0993139e-13   4.5790051e-13
   3.1270642e-13  -4.8983696e-13
   1.3447587e-13   2.7041467e-13
  -1.3004020e-13   7.3519256e-14
   5.0207285e-14  -7.8646752e-14
   2.1591118e-14   4.3417032e-14
  -2.0878896e-14   1.1804042e-14
   8.0611390e-15  -1.2627308e-14
   3.4666056e-15   6.9709156e-15
  -3.3522563e-15   1.8952240e-15
   1.2942739e-15  -2.0274046e-15
   5.5658871e-16   1.1192307e-15
  -5.3822889e-16   3.0429183e-16
   2.0780497e-16  -3.2551441e-16
   8.9364300e-17   1.7970053e-16
  -8.6416514e-17   4.8856242e-17
   3.3364583e-17  -5.2263676e-17
   1.4348082e-17   2.8852211e-17
  -1.3874793e-17   7.8442207e-18
   5.3569236e-18  -8.3913091e-18
   2.3036876e-18   4.6324299e-18
  -2.2276977e-18   1.2594460e-18
   8.6009259e-19  -1.3472850e-18
   3.6987361e-19   7.4376992e-19
  -3.5767288e-19   2.0221311e-19
   1.3809405e-19  -2.1631629e-19
   5.9385867e-20   1.1941761e-19
  -5.7426952e-20   3.2466769e-20
   2.2171992e-20  -3.4731135e-20
   9.5348278e-21   1.9173355e-20
  -9.2203099e-21   5.2127731e-21
   3.5598727e-21  -5.5763334e-21
   1.5308851e-21   3.0784200e-21
  -1.4803870e-21   8.3694819e-22
   5.7156315e-22  -8.9532041e-22
   2.4579461e-22   4.9426246e-22
  -2.3768678e-22   1.3437805e-22
   9.1768572e-23  -1.4375013e-22
   3.9464092e-23   7.9357391e-23
  -3.8162321e-23   2.1575362e-23
   1.4734104e-23  -2.3080116e-23
   6.3362437e-24   1.2741400e-23
  -6.1272349e-24   3.4640794e-24
   2.3656663e-24  -3.7056786e-24
   1.0173295e-24   2.0457233e-24
  -9.8377161e-25   5.5618284e-25
   3.7982473e-25  -5.9497333e-25
   1.6333956e-25   3.2845558e-25
  -1.5795160e-25   8.9299154e-26
   6.0983590e-26  -9.5527245e-26
   2.6225340e-26   5.2735904e-26
  -2.5360265e-26   1.4337621e-26
   9.7913538e-27  -1.5337586e-26
   4.2106669e-27   8.4671285e-27
  -4.0717729e-27   2.3020081e-27
   1.5720722e-27  -2.4625597e-27
  -6.0000000e-01   6.0000000e-01
   3.9960000e-01  -2.9220000e-01
   2.7964500e-01   3.2920260e-01
  -1.6294820e-01   7.3387432e-02
   5.0846366e-02  -1.0362674e-01
   1.4120762e-02   4.5144647e-02
  -2.1376513e-02   1.3431539e-02
   9.1201942e-03  -1.2563450e-02
   4.4785076e-03   7.8023221e-03
  -3.7760108e-03   2.0380793e-03
   1.3955953e-03  -2.3098967e-03
   5.6018056e-04   1.2129140e-03
  -5.8156059e-04   3.3573859e-04
   2.2900998e-04  -3.4983777e-04
   1.0135574e-04   1.9760192e-04
  -9.5148713e-05   5.3293805e-05
   3.6414482e-05  -5.7680103e-05
   1.5453282e-05   3.1520937e-05
  -1.5149283e-05   8.6006333e-06
   5.8720921e-06  -9.1523851e-06
   2.5400578e-06   5.0756755e-06
  -2.4414887e-06   1.3777373e-06
   9.4097557e-07  -1.4772816e-06
   4.0359116e-07   8.1387555e-07
  -3.9134027e-07   2.2143239e-07
   1.5121194e-07  -2.3662775e-07
   6.5103617e-08   1.3074977e-07
  -6.2879790e-08   3.5536270e-08
   2.4268713e-08  -3.8032552e-08
   1.0431001e-08   2.0987341e-08
  -1.0092404e-08   5.7067741e-09
   3.8971954e-09  -6.1035066e-09
   1.6763423e-09   3.3700618e-09
  -1.6206522e-09   9.1617950e-10
   6.2567394e-10  -9.8016970e-10
   2.6903600e-10   5.4105938e-10
  -2.6018982e-10   1.4710525e-10
   1.0045995e-10  -1.5735836e-10
   4.3203768e-11   8.6873004e-11
  -4.1776605e-11   2.3618371e-11
   1.6129316e-11  -2.5266088e-11
   6.9360932e-12   1.3947939e-11
  -6.7074437e-12   3.7921304e-12
   2.5896957e-12  -4.0565750e-12
   1.1136814e-12   2.2394524e-12
  -1.0769348e-12   6.0885155e-13
   4.1579296e-13  -6.5131782e-13
   1.7880656e-13   3.5955943e-13
  -1.7290916e-13   9.7755653e-14
   6.6758642e-14  -1.0457336e-13
   2.8708894e-14   5.7729905e-14
  -2.7761842e-14   1.5695361e-14
   1.0718573e-14  -1.6790033e-14
   4.6094038e-15   9.2689473e-15
  -4.4573608e-15   2.5200039e-15
   1.7209444e-15  -2.6957585e-15
   7.4007402e-16   1.4881964e-15
  -7.1566150e-16   4.0460468e-16
   2.7630997e-16  -4.3282355e-16
   1.1882412e-16   2.3894061e-16
  -1.1490459e-16   6.4962194e-17
   4.4363554e-17  -6.9492921e-17
   1.9078073e-17   3.8363634e-17
  -1.8448758e-17   1.0430147e-17
   7.1228873e-18  -1.1157589e-17
   3.0631213e-18   6.1595570e-18
  -2.9620806e-18   1.6746351e-18
   1.1436308e-18  -1.7914310e-18
   4.9180618e-19   9.8896116e-19
  -4.7558334e-19   2.6887470e-19
   1.8361814e-19  -2.8762713e-19
   7.8963015e-20   1.5878482e-19
  -7.6358324e-20   4.3169766e-20
   2.9481212e-20  -4.6180603e-20
   1.2678080e-20   2.5494045e-20
  -1.2259878e-20   6.9312162e-21
   4.7334205e-21  -7.4146278e-21
   2.0355568e-21   4.0932521e-21
  -1.9684115e-21   1.1128566e-21
   7.5998469e-22  -1.1904718e-21
   3.2682328e-22   6.5720105e-22
  -3.1604262e-22   1.7867712e-22
   1.2202100e-22  -1.9113880e-22
   5.2473827e-23   1.0551835e-22
  -5.0742914e-23   2.8687896e-23
   1.9591349e-23  -3.0688709e-23
   8.4250501e-24   1.6941730e-23
  -8.1471396e-24   4.6060480e-24
   3.1455320e-24  -4.9272928e-24
   1.3527024e-24   2.7201165e-24
  -1.3080818e-24   7.3953411e-25
   5.0503777e-25  -7.9111228e-25
   2.1718609e-25   4.3673426e-25
  -2.1002194e-25   1.1873752e-25
   8.1087444e-26  -1.2701876e-25
   3.4870787e-26   7.0120825e-26
  -3.3720532e-26   1.9064162e-26
   1.3019172e-26  -2.0393775e-26
   5.5987556e-27   1.1258403e-26
  -5.4140738e-27   3.0608882e-27
   2.0903217e-27  -3.2743672e-27
  -6.0000000e-01   8.0000000e-01
   5.2840000e-01  -2.3800000e-01
   4.1770840e-01   4.2804120e-01
  -2.1403533e-01   8.7900582e-02
   6.1316752e-02  -1.3841772e-01
   1.2683555e-02   5.5100069e-02
  -2.5908474e-02   1.7026109e-02
   1.1534801e-02  -1.5024548e-02
   5.9436446e-03   9.8256258e-03
  -4.7673593e-03   2.5243718e-03
   1.7305773e-03  -2.9295536e-03
   6.7357459e-04   1.5072431e-03
  -7.2178204e-04   4.2034302e-04
   2.8658011e-04  -4.3319783e-04
   1.2831608e-04   2.4705182e-04
  -1.1902353e-04   6.6408735e-05
   4.5385743e-05  -7.2223071e-05
   1.9153004e-05   3.9302896e-05
  -1.8884755e-05   1.0740020e-05
   7.3320375e-06  -1.1404099e-05
   3.1792631e-06   6.3364464e-06
  -3.0482723e-06   1.7188107e-06
   1.1739761e-06  -1.8447927e-06
   5.0297353e-07   1.0154880e-06
  -4.8825890e-07   2.7636808e-07
   1.8872274e-07  -2.9520449e-07
   8.1293431e-08   1.6317854e-07
  -7.8477043e-08   4.4344094e-08
   3.0284092e-08  -4.7468349e-08
   1.3013633e-08   2.6189813e-08
  -1.2594049e-08   7.1218314e-09
   4.8635285e-09  -7.6162731e-09
   2.0922065e-09   4.2056578e-09
  -2.0224965e-09   1.1433126e-09
   7.8078825e-10  -1.2232146e-09
   3.3571948e-10   6.7519866e-10
  -3.2469536e-10   1.8357774e-10
   1.2536736e-10  -1.9636952e-10
   5.3916495e-11   1.0841159e-10
  -5.2134401e-11   2.9473958e-11
   2.0128186e-11  -3.1530433e-11
   8.6556520e-12   1.7406002e-11
  -8.3703928e-12   4.7323109e-12
   3.2317569e-12  -5.0623015e-12
   1.3898011e-12   2.7946772e-12
  -1.3439382e-12   7.5980258e-13
   5.1887950e-13  -8.1279868e-13
   2.2313724e-13   4.4870418e-13
  -2.1577812e-13   1.2199205e-13
   8.3309999e-14  -1.3049997e-13
   3.5826669e-14   7.2042777e-14
  -3.4644787e-14   1.9586680e-14
   1.3376007e-14  -2.0952758e-14
   5.7522019e-15   1.1566979e-14
  -5.5624653e-15   3.1447837e-15
   2.1476150e-15  -3.3641123e-15
   9.2355933e-16   1.8571621e-15
  -8.9309410e-16   5.0491753e-16
   3.4481496e-16  -5.4013268e-16
   1.4828395e-16   2.9818069e-16
  -1.4339266e-16   8.1068146e-17
   5.5362525e-17  -8.6722165e-17
   2.3808064e-17   4.7875056e-17
  -2.3022723e-17   1.3016073e-17
   8.8888510e-18  -1.3923868e-17
   3.8225550e-18   7.6866841e-18
  -3.6964636e-18   2.0898241e-18
   1.4271689e-18  -2.2355771e-18
   6.1373874e-19   1.2341524e-18
  -5.9349381e-19   3.3553628e-19
   2.2914223e-19  -3.5893797e-19
   9.8540163e-20   1.9815204e-19
  -9.5289696e-20   5.3872762e-20
   3.6790432e-20  -5.7630071e-20
   1.5821332e-20   3.1814734e-20
  -1.5299446e-20   8.6496592e-21
   5.9069684e-21  -9.2529222e-21
   2.5402285e-21   5.1080843e-21
  -2.4564360e-21   1.3887650e-21
   9.4840623e-22  -1.4856232e-21
   4.0785195e-22   8.2013965e-22
  -3.9439845e-22   2.2297620e-22
   1.5227344e-22  -2.3852748e-22
   6.5483562e-23   1.3167932e-22
  -6.3323507e-23   3.5800431e-23
   2.4448595e-23  -3.8297301e-23
   1.0513857e-23   2.1142061e-23
  -1.0167044e-23   5.7480166e-24
   3.9253977e-24  -6.1489070e-24
   1.6880752e-24   3.3945098e-24
  -1.6323920e-24   9.2288538e-25
   6.3025081e-25  -9.8725122e-25
   2.7103262e-25   5.4501295e-25
  -2.6209227e-25   1.4817588e-25
   1.0119130e-25  -1.5851028e-25
   4.3516235e-26   8.7505747e-26
  -4.2080799e-26   2.3790703e-26
   1.6246990e-26  -2.5449965e-26
   6.9868443e-27   1.4049677e-26
  -6.7563747e-27   3.8197684e-27
   2.6085711e-27  -4.0861748e-27
  -6.0000000e-01   1.0000000e+00
   6.5720000e-01  -1.8380000e-01
   5.5577180e-01   5.2687980e-01
  -2.6512246e-01   1.0241373e-01
   7.1787137e-02  -1.7320870e-01
   1.1246349e-02   6.5055491e-02
  -3.0440435e-02   2.0620680e-02
   1.3949407e-02  -1.7485646e-02
   7.4087817e-03   1.1848930e-02
  -5.7587078e-03   3.0106643e-03
   2.0655594e-03  -3.5492105e-03
   7.8696862e-04   1.8015721e-03
  -8.6200349e-04   5.0494746e-04
   3.4415024e-04  -5.1655789e-04
   1.5527643e-04   2.9650173e-04
  -1.4289835e-04   7.9523665e-05
   5.4357004e-05  -8.6766038e-05
   2.2852726e-05   4.7084855e-05
  -2.2620227e-05   1.2879407e-05
   8.7919829e-06  -1.3655813e-05
   3.8184684e-06   7.5972174e-06
  -3.6550559e-06   2.0598840e-06
   1.4069765e-06  -2.2123038e-06
   6.0235590e-07   1.2171004e-06
  -5.8517752e-07   3.3130377e-07
   2.2623353e-07  -3.5378124e-07
   9.7483245e-08   1.9560730e-07
  -9.4074297e-08   5.3151919e-08
   3.6299471e-08  -5.6904147e-08
   1.5596265e-08   3.1392286e-08
  -1.5095694e-08   8.5368887e-09
   5.8298616e-09  -9.1290396e-09
   2.5080707e-09   5.0412539e-09
  -2.4243409e-09   1.3704457e-09
   9.3590256e-10  -1.4662596e-09
   4.0240295e-10   8.0933794e-10
  -3.8920091e-10   2.2005023e-10
   1.5027477e-10  -2.3538068e-10
   6.4629222e-11   1.2995017e-10
  -6.2492196e-11   3.5329546e-11
   2.4127056e-11  -3.7794778e-11
   1.0375211e-11   2.0864064e-11
  -1.0033342e-11   5.6724915e-12
   3.8738181e-12  -6.0680280e-12
   1.6659207e-12   3.3499020e-12
  -1.6109416e-12   9.1075361e-13
   6.2196604e-13  -9.7427954e-13
   2.6746792e-13   5.3784894e-13
  -2.5864708e-13   1.4622845e-13
   9.9861355e-14  -1.5642658e-13
   4.2944445e-14   8.6355650e-14
  -4.1527733e-14   2.3477999e-14
   1.6033441e-14  -2.5115484e-14
   6.8950000e-15   1.3865011e-14
  -6.6675699e-15   3.7695636e-15
   2.5742855e-15  -4.0324662e-15
   1.1070446e-15   2.2261278e-15
  -1.0705267e-15   6.0523038e-16
   4.1331995e-16  -6.4744181e-16
   1.7774377e-16   3.5742077e-16
  -1.7188073e-16   9.7174099e-17
   6.6361496e-17  -1.0395141e-16
   2.8538055e-17   5.7386478e-17
  -2.7596688e-17   1.5601999e-17
   1.0654815e-17  -1.6690148e-17
   4.5819887e-18   9.2138112e-18
  -4.4308465e-18   2.5050132e-18
   1.7107071e-18  -2.6797231e-18
   7.3567130e-19   1.4793436e-18
  -7.1140427e-19   4.0219787e-19
   2.7466632e-19  -4.3024881e-19
   1.1811731e-19   2.3751925e-19
  -1.1422107e-19   6.4575759e-20
   4.4099653e-20  -6.9079539e-20
   1.8964584e-20   3.8135424e-20
  -1.8339014e-20   1.0368102e-20
   7.0805162e-21  -1.1091217e-20
   3.0449002e-21   6.1229164e-21
  -2.9444605e-21   1.6646734e-21
   1.1368278e-21  -1.7807745e-21
   4.8888062e-22   9.8307824e-22
  -4.7275429e-22   2.6727527e-22
   1.8252587e-22  -2.8591615e-22
   7.8493297e-23   1.5784028e-22
  -7.5904100e-23   4.2912966e-23
   2.9305841e-23  -4.5905894e-23
   1.2602663e-23   2.5342391e-23
  -1.2186949e-23   6.8899852e-24
   4.7052634e-24  -7.3705212e-24
   2.0234481e-24   4.0689031e-24
  -1.9567022e-24   1.1062367e-24
   7.5546385e-25  -1.1833902e-24
   3.2487914e-25   6.5329163e-25
  -3.1416261e-25   1.7761425e-25
   1.2129515e-25  -1.9000180e-25
   5.2161682e-26   1.0489067e-25
  -5.0441065e-26   2.8517244e-26
   1.9474809e-26  -3.0506154e-26
   8.3749330e-27   1.6840951e-26
  -8.0986756e-27   4.5786485e-27
   3.1268205e-27  -4.8979823e-27
  -4.0000000e-01  -1.0000000e+00
  -4.7220000e-01  -8.1640000e-01
  -2.6069060e-01  -7.3801820e-01
  -3.7807299e-01  -5.8557037e-01
  -1.5323130e-01  -5.4868747e-01
  -3.1586106e-01  -4.1542280e-01
  -6.7876650e-02  -4.1264992e-01
  -2.7813939e-01  -2.8917038e-01
   2.6915975e-03  -3.1585208e-01
  -9.9500886e-02   1.7597731e-02
   1.3521958e-02  -7.0652687e-02
  -1.0164265e-02   1.4117285e-02
   9.3151451e-03  -3.8787288e-03
   7.4661464e-03   7.5303921e-03
  -3.7701566e-03   1.5300693e-03
   1.0683081e-03  -2.4431299e-03
   2.1080542e-04   9.6154015e-04
  -4.5170222e-04   2.9858324e-04
   2.0222505e-04  -2.6147423e-04
   1.0482647e-04   1.7216558e-04
  -8.3561391e-05   4.4137583e-05
   3.0262954e-05  -5.1378250e-05
   1.1730950e-05   2.6364742e-05
  -1.2623384e-05   7.3597749e-06
   5.0174095e-06  -7.5740261e-06
   2.2498848e-06   4.3248459e-06
  -2.0837494e-06   1.1620385e-06
   7.9419526e-07  -1.2645696e-06
   3.3491079e-07   6.8778978e-07
  -3.3046752e-07   1.8798372e-07
   1.2833180e-07  -1.9955079e-07
   5.5663657e-08   1.1090345e-07
  -5.3353035e-08   3.0080827e-08
   2.0545819e-08  -3.2289696e-08
   8.8013148e-09   1.7772301e-08
  -8.5450832e-09   4.8369717e-09
   3.3030016e-09  -5.1663537e-09
   1.4228773e-09   2.8559166e-09
  -1.3734927e-09   7.7608762e-10
   5.3001727e-10  -8.3078768e-10
   2.2775174e-10   4.5836220e-10
  -2.2041505e-10   1.2464402e-10
   8.5119880e-11  -1.3329608e-10
   3.6617575e-11   7.3605973e-11
  -3.5397056e-11   2.0009794e-11
   1.3665042e-11  -2.1408315e-11
   5.8755941e-12   1.1817061e-11
  -5.6826888e-12   3.2129102e-12
   2.1941333e-12  -3.4367795e-12
   9.4362901e-13   1.8973792e-12
  -9.1243699e-13   5.1584189e-13
   3.5227579e-13  -5.5183409e-13
   1.5148773e-13   3.0463319e-13
  -1.4649541e-13   8.2823124e-14
   5.6560991e-14  -8.8598455e-14
   2.4323787e-14   4.8911385e-14
  -2.3521100e-14   1.3297776e-14
   9.0812320e-15  -1.4225297e-14
   3.9052623e-15   7.8530503e-15
  -3.7764667e-15   2.1350587e-15
   1.4580601e-15  -2.2839608e-15
   6.2702487e-16   1.2608654e-15
  -6.0633995e-16   3.4279865e-16
   2.3410181e-16  -3.6670725e-16
   1.0067285e-16   2.0244088e-16
  -9.7352160e-17   5.5038814e-17
   3.7586744e-17  -5.8877419e-17
   1.6163786e-17   3.2503348e-17
  -1.5630595e-17   8.8368753e-18
   6.0348208e-18  -9.4531976e-18
   2.5952094e-18   5.2186454e-18
  -2.5096039e-18   1.4188240e-18
   9.6893393e-19  -1.5177785e-18
   4.1667971e-19   8.3789109e-19
  -4.0293498e-19   2.2780238e-19
   1.5556930e-19  -2.4369027e-19
   6.6900910e-20   1.3452943e-19
  -6.4694105e-20   3.6575310e-20
   2.4977770e-20  -3.9126223e-20
   1.0741423e-20   2.1599668e-20
  -1.0387104e-20   5.8724289e-21
   4.0103605e-21  -6.2819964e-21
   1.7246126e-21   3.4679819e-21
  -1.6677242e-21   9.4286068e-22
   6.4389221e-22  -1.0086197e-21
   2.7689895e-22   5.5680942e-22
  -2.6776510e-22   1.5138306e-22
   1.0338152e-22  -1.6194114e-22
   4.4458117e-23   8.9399755e-23
  -4.2991612e-23   2.4305638e-23
   1.6598647e-23  -2.6000814e-23
   7.1380703e-24   1.4353773e-23
  -6.9026123e-24   3.9024449e-24
   2.6650320e-24  -4.1746176e-24
   1.1460685e-24   2.3046015e-24
  -1.1082640e-24   6.2656559e-25
   4.2789005e-25  -6.7026486e-25
   1.8400953e-25   3.7002033e-25
  -1.7793976e-25   1.0059961e-25
   6.8700823e-26  -1.0761584e-25
   2.9544053e-26   5.9409425e-26
  -4.0000000e-01  -8.0000000e-01
  -3.0920000e-01  -6.9240000e-01
  -2.9932160e-01  -5.8110520e-01
  -2.1708213e-01  -5.0725213e-01
  -2.2737110e-01  -4.2108364e-01
  -1.4832614e-01  -3.7271107e-01
  -1.7664403e-01  -3.0390900e-01
  -9.6301903e-02  -2.7515579e-01
  -1.4172124e-01  -2.1788083e-01
  -5.6117769e-02  -2.0467124e-01
  -1.1871413e-01  -1.5444999e-01
  -2.4138733e-02  -1.5404764e-01
  -1.0486193e-01  -1.0736165e-01
   2.3669268e-03  -1.1805143e-01
  -3.5915169e-02   7.6496585e-03
   5.7165138e-03  -2.5150641e-02
  -2.7730000e-03   5.7369943e-03
   3.7556303e-03  -5.4720856e-04
   3.3385216e-03   2.9862499e-03
  -1.5102021e-03   5.5425671e-04
   3.9016577e-04  -9.9452960e-04
   4.3962100e-05   3.5618258e-04
  -1.6595865e-04   1.1534753e-04
   7.7934898e-05  -9.4537478e-05
   4.2411459e-05   6.6045036e-05
  -3.2143220e-05   1.6626164e-05
   1.1414401e-05  -1.9858870e-05
   4.2694641e-06   9.9676324e-06
  -4.7658571e-06   2.8055072e-06
   1.9115955e-06  -2.8522273e-06
   8.6798395e-07   1.6460964e-06
  -7.9356978e-07   4.4066909e-07
   3.0124943e-07  -4.8210457e-07
   1.2624969e-07   2.6100767e-07
  -1.2537453e-07   7.1454910e-08
   4.8775202e-08  -7.5669609e-08
   2.1212305e-08   4.2142670e-08
  -2.0276263e-08   1.1422140e-08
   7.8019359e-09  -1.2274007e-08
   3.3381077e-09   6.7493519e-09
  -3.2449755e-09   1.8375320e-09
   1.2547601e-09  -1.9617203e-09
   5.4081979e-10   1.0848752e-09
  -5.2176028e-10   2.9476851e-10
   2.0130964e-10  -3.1561203e-10
   8.6483142e-11   1.7409699e-10
  -8.3718037e-11   4.7345916e-11
   3.2332567e-11  -5.0627529e-11
   1.3910591e-11   2.7958812e-11
  -1.3445436e-11   7.6003827e-12
   5.1904460e-12  -8.1319366e-12
   2.2316419e-12   4.4885364e-12
  -2.1584809e-12   1.2203927e-12
   8.3341946e-13  -1.3054021e-12
   3.5843572e-13   7.2069924e-13
  -3.4657978e-13   1.9593588e-13
   1.3380746e-13  -2.0960885e-13
   5.7540123e-14   1.1571111e-13
  -5.5644427e-14   3.1459412e-14
   2.1484039e-14  -3.3652975e-14
   9.2391492e-15   1.8578418e-14
  -8.9342168e-15   5.0509989e-15
   3.4493960e-15  -5.4033156e-15
   1.4833638e-15   2.9828865e-15
  -1.4344452e-15   8.1097675e-16
   5.5382682e-16  -8.6753480e-16
   2.3816817e-16   4.7892474e-16
  -2.3031103e-16   1.3020796e-16
   8.8920770e-17  -1.3928940e-16
   3.8239363e-17   7.6894748e-17
  -3.6978053e-17   2.0905837e-17
   1.4276877e-17  -2.2363882e-17
   6.1396224e-18   1.2346009e-17
  -5.9370950e-18   3.3565815e-18
   2.2922546e-18  -3.5906844e-18
   9.8575923e-19   1.9822402e-18
  -9.5324308e-19   5.3892336e-19
   3.6803799e-19  -5.7651003e-19
   1.5827082e-19   3.1826293e-19
  -1.5305004e-19   8.6528014e-20
   5.9091142e-20  -9.2562841e-20
   2.5411512e-20   5.1099399e-20
  -2.4573284e-20   1.3892695e-20
   9.4875079e-21  -1.4861629e-20
   4.0800013e-21   8.2043760e-21
  -3.9454174e-21   2.2305720e-21
   1.5232876e-21  -2.3861414e-21
   6.5507351e-22   1.3172715e-21
  -6.3346512e-22   3.5813437e-22
   2.4457477e-22  -3.8311214e-22
   1.0517676e-22   2.1149741e-22
  -1.0170738e-22   5.7501048e-23
   3.9268237e-23  -6.1511409e-23
   1.6886885e-23   3.3957430e-23
  -1.6329851e-23   9.2322066e-24
   6.3047978e-24  -9.8760988e-24
   2.7113108e-24   5.4521095e-24
  -2.6218749e-24   1.4822971e-24
   1.0122806e-24  -1.5856787e-24
   4.3532044e-25   8.7537537e-25
  -4.2096086e-25   2.3799346e-25
  -4.0000000e-01  -6.0000000e-01
  -1.4620000e-01  -5.6840000e-01
  -3.3795260e-01  -4.2419220e-01
  -5.6091265e-02  -4.2893389e-01
  -3.0151091e-01  -2.9347982e-01
   1.9208791e-02  -3.2999935e-01
  -8.8610360e-02   3.1306495e-02
   2.2110811e-02  -5.8682593e-02
   1.7412417e-03   2.0298766e-02
  -9.4273808e-03   6.6798466e-03
   4.5092236e-03  -5.3357162e-03
   2.4971970e-03   3.8147183e-03
  -1.8584730e-03   9.5370857e-04
   6.5507472e-04  -1.1502675e-03
   2.4161353e-04   5.7256199e-04
  -2.7361562e-04   1.6165936e-04
   1.1012817e-04  -1.6359095e-04
   5.0240090e-05   9.4796955e-05
  -4.5711000e-05   2.5342389e-05
   1.7326141e-05  -2.7781150e-05
   7.2439560e-06   1.5014275e-05
  -7.2113391e-06   4.1129579e-06
   2.8073944e-06  -4.3515834e-06
   1.2221597e-06   2.4254544e-06
  -1.1670208e-06   6.5719974e-07
   4.4891109e-07  -7.0650067e-07
   1.9198106e-07   3.8836047e-07
  -1.8671342e-07   1.0574555e-07
   7.2207831e-08  -1.1287173e-07
   3.1128962e-08   6.2430486e-08
  -3.0025612e-08   1.6961870e-08
   1.1584008e-08  -1.8162748e-08
   4.9760638e-09   1.0018173e-08
  -4.8174202e-09   2.7245240e-09
   1.8605767e-09  -2.9132585e-09
   8.0051732e-10   1.6088841e-09
  -7.7371627e-10   4.3735758e-10
   2.9868004e-10  -4.6795303e-10
   1.2841569e-10   2.5828957e-10
  -1.2420812e-10   7.0226962e-11
   4.7958742e-11  -7.5118247e-11
   2.0626189e-11   4.1472283e-11
  -1.9943770e-11   1.1275008e-11
   7.6998682e-12  -1.2061850e-11
   3.3110990e-12   6.6585269e-12
  -3.2020248e-12   1.8103149e-12
   1.2362873e-12  -1.9365395e-12
   5.3166270e-13   1.0690849e-12
  -5.1411463e-13   2.9065682e-13
   1.9849352e-13  -3.1093089e-13
   8.5359253e-14   1.7164850e-13
  -8.2544330e-14   4.6667204e-14
   3.1869654e-14  -4.9921790e-14
   1.3705258e-14   2.7559455e-14
  -1.3253119e-14   7.4927434e-15
   5.1168954e-15  -8.0153309e-15
   2.2004622e-15   4.4248648e-15
  -2.1278811e-15   1.2030146e-15
   8.2155481e-16  -1.2869169e-15
   3.5330114e-16   7.1044412e-16
  -3.4164679e-16   1.9315259e-16
   1.3190650e-16  -2.0662391e-16
   5.6724957e-17   1.1406689e-16
  -5.4853835e-17   3.1012041e-17
   2.1178539e-17  -3.3174944e-17
   9.1076053e-18   1.8314261e-17
  -8.8071784e-18   4.9792058e-18
   3.4003664e-18  -5.3264765e-18
   1.4622911e-18   2.9404861e-18
  -1.4140557e-18   7.9944730e-19
   5.4595329e-19  -8.5520403e-19
   2.3478137e-19   4.7211619e-19
  -2.2703682e-19   1.2835701e-19
   8.7656723e-20  -1.3730916e-19
   3.7695835e-20   7.5801647e-20
  -3.6452393e-20   2.0608640e-20
   1.4073917e-20  -2.2045972e-20
   6.0523375e-21   1.2170499e-20
  -5.8526937e-21   3.3088654e-21
   2.2596686e-21  -3.5396393e-21
   9.7174627e-22   1.9540611e-21
  -9.3969204e-22   5.3126212e-22
   3.6280603e-22  -5.6831453e-22
   1.5602085e-22   3.1373856e-22
  -1.5087431e-22   8.5297952e-23
   5.8251116e-23  -9.1246983e-23
   2.5050269e-23   5.0372981e-23
  -2.4223955e-23   1.3695199e-23
   9.3526354e-24  -1.4650359e-23
   4.0220007e-24   8.0877443e-24
  -3.8893301e-24   2.1988627e-24
   1.5016328e-24  -2.3522205e-24
   6.4576113e-25   1.2985455e-24
  -6.2445991e-25   3.5304321e-25
   2.4109795e-25  -3.7766590e-25
   1.0368159e-25   2.0849081e-25
  -1.0026153e-25   5.6683625e-26
   3.8710008e-26  -6.0636975e-26
   1.6646825e-26   3.3474698e-26
  -1.6097709e-26   9.1009635e-27
   6.2151701e-27  -9.7357022e-27
  -4.0000000e-01  -4.0000000e-01
   1.6800000e-02  -4.4440000e-01
  -1.2781640e-01   3.5014000e-02
   2.5360977e-02  -8.7396037e-02
  -4.4910457e-03   2.4266856e-02
   1.5726658e-02   3.1721052e-03
  -2.0914068e-03  -1.1043176e-03
   8.9231680e-04  -1.7115576e-03
   2.8237541e-04   7.8701196e-04
  -3.7410753e-04   2.2912090e-04
   1.5578422e-04  -2.2148175e-04
   7.4275430e-05   1.3361057e-04
  -6.4565492e-05   3.5236921e-05
   2.4113018e-05  -3.9391437e-05
   9.8463506e-06   2.0931239e-05
  -1.0043155e-05   5.7689096e-06
   3.9361272e-06  -6.0493370e-06
   1.7302792e-06   3.3980858e-06
  -1.6357287e-06   9.1823843e-07
   6.2733158e-07  -9.9103974e-07
   2.6707652e-07   5.4289823e-07
  -2.6095915e-07   1.4800466e-07
   1.0105610e-07  -1.5769777e-07
   4.3652132e-08   8.7359400e-08
  -4.2018769e-08   2.3721909e-08
   1.6201322e-08  -2.5421589e-08
   6.9532643e-09   1.4012300e-08
  -6.7378008e-09   3.8116905e-09
   2.6029603e-09  -4.0742849e-09
   1.1203768e-09   2.2507727e-09
  -1.0824213e-09   6.1178110e-10
   4.1780030e-10  -6.5468265e-10
   1.7959858e-10   3.6130608e-10
  -1.7374605e-10   9.8241172e-11
   6.7089728e-11  -1.0507615e-10
   2.8856390e-11   5.8015437e-11
  -2.7899372e-11   1.5772226e-11
   1.0771100e-11  -1.6873451e-11
   4.6316246e-12   9.3144255e-12
  -4.4792151e-12   2.5324233e-12
   1.7294233e-12  -2.7089584e-12
   7.4374668e-13   1.4955245e-12
  -7.1918668e-13   4.0659308e-13
   2.7766805e-13  -4.3495678e-13
   1.1940626e-13   2.4011531e-13
  -1.1546941e-13   6.5281850e-14
   4.4581838e-14  -6.9834429e-14
   1.9172080e-14   3.8552376e-14
  -1.8539528e-14   1.0481441e-14
   7.1579176e-15  -1.1212492e-14
   3.0781759e-15   6.1898512e-15
  -2.9766484e-15   1.6828728e-15
   1.1492563e-15  -1.8002410e-15
   4.9422610e-16   9.9382581e-16
  -4.7792274e-16   2.7019717e-16
   1.8452128e-16  -2.8904200e-16
   7.9351350e-17   1.5956583e-16
  -7.6733900e-17   4.3382109e-17
   2.9626224e-17  -4.6407744e-17
   1.2740444e-17   2.5619444e-17
  -1.2320181e-17   6.9653087e-18
   4.7567028e-18  -7.4510989e-18
   2.0455688e-18   4.1133856e-18
  -1.9780935e-18   1.1183304e-18
   7.6372285e-19  -1.1963273e-18
   3.2843086e-19   6.6043365e-19
  -3.1759715e-19   1.7955598e-19
   1.2262119e-19  -1.9207896e-19
   5.2731930e-20   1.0603737e-19
  -5.0992504e-20   2.8829004e-20
   1.9687714e-20  -3.0839658e-20
   8.4664907e-21   1.7025062e-20
  -8.1872131e-21   4.6287039e-21
   3.1610040e-21  -4.9515288e-21
   1.3593559e-21   2.7334960e-21
  -1.3145159e-21   7.4317168e-22
   5.0752191e-22  -7.9500354e-22
   2.1825437e-22   4.3888244e-22
  -2.1105498e-22   1.1932155e-22
   8.1486291e-23  -1.2764353e-22
   3.5042307e-23   7.0465730e-23
  -3.3886394e-23   1.9157933e-23
   1.3083210e-23  -2.0494087e-23
   5.6262943e-24   1.1313780e-23
  -5.4407041e-24   3.0759439e-24
   2.1006034e-24  -3.2904729e-24
   9.0334199e-25   1.8165086e-24
  -8.7354416e-25   4.9386490e-25
   3.3726697e-25  -5.2830908e-25
   1.4503805e-25   2.9165352e-25
  -1.4025379e-25   7.9293560e-26
   5.4150636e-26  -8.4823820e-26
   2.3286902e-26   4.6827069e-26
  -2.2518755e-26   1.2731151e-26
   8.6942739e-27  -1.3619074e-26
   3.7388794e-27   7.5184225e-27
  -3.6155479e-27   2.0440778e-27
   1.3959282e-27  -2.1866402e-27
   6.0030397e-28   1.2071368e-27
  -5.8050221e-28   3.2819139e-28
   2.2412630e-28  -3.5108081e-28
  -4.0000000e-01  -2.0000000e-01
   1.7980000e-01  -3.2040000e-01
   6.4803600e-02   1.5738200e-01
  -7.5145246e-02   4.4659562e-02
   3.0413953e-02  -4.4857355e-02
   1.3978534e-02   2.6164205e-02
  -1.2620840e-02   6.9789778e-03
   4.7721202e-03  -7.6752938e-03
   1.9875846e-03   4.1365201e-03
  -1.9864391e-03   1.1342791e-03
   7.7417740e-04  -1.1983312e-03
   3.3756905e-04   6.6877002e-04
  -3.2180574e-04   1.8112848e-04
   1.2372647e-04  -1.9484293e-04
   5.2873705e-05   1.0704376e-04
  -5.1462121e-05   2.9152477e-05
   1.9906362e-05  -3.1107967e-05
   8.5844815e-06   1.7210503e-05
  -8.2774214e-06   4.6755388e-06
   3.1931502e-06  -5.0072144e-06
   1.3714584e-06   2.7615559e-06
  -1.3279356e-06   7.5105785e-07
   5.1289584e-07  -8.0303851e-07
   2.2068906e-07   4.4351081e-07
  -2.1328604e-07   1.2056140e-07
   8.2333838e-08  -1.2899868e-07
   3.5397898e-08   7.1199999e-08
  -3.4239116e-08   1.9358892e-08
   1.3220387e-08  -2.0706990e-08
   5.6859244e-09   1.1432307e-08
  -5.4977307e-09   3.1080733e-09
   2.1225493e-09  -3.3249920e-09
   9.1273373e-10   1.8354935e-09
  -8.8267183e-10   4.9903328e-10
   3.4079621e-10  -5.3382723e-10
   1.4655906e-10   2.9470495e-10
  -1.4172134e-10   8.0122679e-11
   5.4716875e-11  -8.5711533e-11
   2.3530169e-11   4.7316762e-11
  -2.2754234e-11   1.2864322e-11
   8.7852168e-12  -1.3761478e-11
   3.7780055e-12   7.5970633e-12
  -3.6533664e-12   2.0654558e-12
   1.4105276e-12  -2.2095132e-12
   6.0658108e-13   1.2197619e-12
  -5.8657348e-13   3.3162404e-13
   2.2647050e-13  -3.5475258e-13
   9.7391301e-14   1.9584163e-13
  -9.4178643e-14   5.3244604e-14
   3.6361455e-14  -5.6958123e-14
   1.5636848e-14   3.1443775e-14
  -1.5121054e-14   8.5488053e-15
   5.8380938e-15  -9.1450328e-15
   2.5106102e-15   5.0485245e-15
  -2.4277942e-15   1.3725720e-15
   9.3734787e-16  -1.4683010e-15
   4.0309639e-16   8.1057687e-16
  -3.8979979e-16   2.2037631e-16
   1.5049794e-16  -2.3574626e-16
   6.4720031e-17   1.3014395e-16
  -6.2585160e-17   3.5383001e-17
   2.4163526e-17  -3.7850758e-17
   1.0391266e-17   2.0895546e-17
  -1.0048497e-17   5.6809952e-18
   3.8796278e-18  -6.0772112e-18
   1.6683924e-18   3.3549301e-18
  -1.6133585e-18   9.1212461e-19
   6.2290213e-19  -9.7573995e-19
   2.6787239e-19   5.3865814e-19
  -2.5903630e-19   1.4644816e-19
   1.0001142e-19  -1.5666206e-19
   4.3008839e-20   8.6485436e-20
  -4.1590140e-20   2.3513305e-20
   1.6057552e-20  -2.5153220e-20
   6.9053782e-21   1.3885858e-20
  -6.6775959e-21   3.7752302e-21
   2.5781553e-21  -4.0385303e-21
   1.1087081e-21   2.2294744e-21
  -1.0721360e-21   6.0614034e-22
   4.1394137e-22  -6.4841507e-22
   1.7801106e-22   3.5795814e-22
  -1.7213914e-22   9.7320188e-23
   6.6461263e-23  -1.0410770e-22
   2.8580955e-23   5.7472752e-23
  -2.7638177e-23   1.5625456e-23
   1.0670833e-23  -1.6715240e-23
   4.5888777e-24   9.2276635e-24
  -4.4375080e-24   2.5087792e-24
   1.7132790e-24  -2.6837519e-24
   7.3677730e-25   1.4815677e-24
  -7.1247380e-25   4.0280254e-25
   2.7507926e-25  -4.3089565e-25
   1.1829489e-25   2.3787634e-25
  -1.1439279e-25   6.4672843e-26
   4.4165953e-26  -6.9183395e-26
   1.8993095e-26   3.8192757e-26
  -1.8366585e-26   1.0383690e-26
   7.0911612e-27  -1.1107891e-26
   3.0494780e-27   6.1321217e-27
  -2.9488872e-27   1.6671761e-27
   1.1385369e-27  -1.7834518e-27
  -4.0000000e-01   0.0000000e+00
   8.8000000e-03  -3.0320000e-01
  -8.9696800e-02   2.1791200e-02
   1.6006862e-02  -6.2084759e-02
  -5.0709540e-03   1.5655561e-02
   1.0193742e-02   3.9887383e-04
  -5.9163052e-04  -1.2809142e-03
  -5.3691770e-04  -1.0846574e-03
  -4.2385729e-04  -9.3611417e-04
  -3.9968735e-04  -7.8850471e-04
  -3.0009928e-04  -6.8511941e-04
  -3.0118723e-04  -5.7212278e-04
  -2.0816261e-04  -5.0259906e-04
  -2.3122287e-04  -4.1381926e-04
  -1.3910469e-04  -3.7009837e-04
  -1.8241745e-04  -2.9776139e-04
  -8.6343779e-05  -2.7417903e-04
  -1.4945929e-04  -2.1238580e-04
  -4.5007810e-05  -2.0506371e-04
  -1.2855523e-04  -1.4923833e-04
  -1.1457411e-05  -1.5564838e-04
  -1.1703443e-04  -1.0212759e-04
   1.7064524e-05  -1.2078301e-04
  -2.3040517e-05   1.9365213e-05
   1.2978088e-05  -1.2216739e-05
   8.2014839e-06   1.0825354e-05
  -5.3185475e-06   2.5514394e-06
   1.7601350e-06  -3.3400189e-06
   5.6866026e-07   1.5506473e-06
  -7.3759482e-07   4.4972696e-07
   3.0585125e-07  -4.3722087e-07
   1.4505443e-07   2.6243461e-07
  -1.2678453e-07   6.9327635e-08
   4.7436257e-08  -7.7314885e-08
   1.9427629e-08   4.1168200e-08
  -1.9755645e-08   1.1337916e-08
   7.7362419e-09  -1.1902204e-08
   3.3967106e-09   6.6793666e-09
  -3.2150564e-09   1.8055212e-09
   1.2334869e-09  -1.9477165e-09
   5.2543133e-10   1.0674258e-09
  -5.1310055e-10   2.9095725e-10
   1.9866468e-10  -3.1008080e-10
   8.5794039e-11   1.7174173e-10
  -8.2604697e-11   4.6638557e-11
   3.1852534e-11  -4.9975312e-11
   1.3671946e-11   2.7548587e-11
  -1.3246777e-11   7.4936677e-12
   5.1173511e-12  -8.0102727e-12
   2.2025225e-12   4.4249760e-12
  -2.1280148e-12   1.2027662e-12
   8.2139775e-13  -1.2870856e-12
   3.5309964e-13   7.1032862e-13
  -3.4158548e-13   1.9314121e-13
   1.3189782e-13  -2.0658053e-13
   5.6730849e-14   1.1405793e-13
  -5.4849939e-14   3.1008165e-14
   2.1175957e-14  -3.3173041e-14
   9.1058037e-15   1.8312133e-14
  -8.8061255e-15   4.9787307e-15
   3.4000373e-15  -5.3258071e-15
   1.4621992e-15   2.9401940e-15
  -1.4139174e-15   7.9936045e-16
   5.4589431e-16  -8.5512270e-16
   2.3475244e-16   4.7206573e-16
  -2.2701240e-16   1.2834382e-16
   8.7647696e-17  -1.3729422e-16
   3.7692209e-17   7.5793801e-17
  -3.6448631e-17   2.0606469e-17
   1.4072436e-17  -2.2043709e-17
   6.0516821e-18   1.2169221e-17
  -5.8520783e-18   3.3085206e-18
   2.2594330e-18  -3.5392662e-18
   9.7164631e-19   1.9538573e-18
  -9.3959405e-19   5.3120649e-19
   3.6276805e-19  -5.6825533e-19
   1.5600442e-19   3.1370573e-19
  -1.5085852e-19   8.5289041e-20
   5.8245030e-20  -9.1237428e-20
   2.5047658e-20   5.0367717e-20
  -2.4221424e-20   1.3693767e-20
   9.3516573e-21  -1.4648829e-20
   4.0215796e-21   8.0868986e-21
  -3.8889234e-21   2.1986328e-21
   1.5014759e-21  -2.3519745e-21
   6.4569366e-22   1.2984097e-21
  -6.2439463e-22   3.5300630e-22
   2.4107274e-22  -3.7762642e-22
   1.0367075e-22   2.0846901e-22
  -1.0025104e-22   5.6677699e-23
   3.8705961e-23  -6.0630635e-23
   1.6645085e-23   3.3471199e-23
  -1.6096026e-23   9.1000120e-24
   6.2145203e-24  -9.7346844e-24
   2.6724879e-24   5.3740415e-24
  -2.5843327e-24   1.4610723e-24
   9.9778591e-25  -1.5629736e-24
   4.2908715e-25   8.6284100e-25
  -4.1493319e-25   2.3458567e-25
   1.6020170e-25  -2.5094664e-25
   6.8893026e-26   1.3853532e-25
  -4.0000000e-01   2.0000000e-01
   1.3760000e-01  -2.4900000e-01
   4.8366600e-02   1.2062980e-01
  -5.7545002e-02   3.4411804e-02
   2.3427192e-02  -3.4293512e-02
   1.0851047e-02   2.0141009e-02
  -9.7190473e-03   5.3597887e-03
   3.6655229e-03  -5.9145351e-03
   1.5205346e-03   3.1782443e-03
  -1.5259920e-03   8.7242699e-04
   5.9541481e-04  -9.2027422e-04
   2.6005968e-04   5.1428030e-04
  -2.4748561e-04   1.3922129e-04
   9.5103193e-05  -1.4986512e-04
   4.0610154e-05   8.2284707e-05
  -3.9557656e-05   2.2414274e-05
   1.5305061e-05  -2.3910435e-05
   6.6024662e-06   1.3231999e-05
  -6.3640502e-06   3.5943689e-06
   2.4547827e-06  -3.8498761e-06
   1.0541666e-06   2.1230127e-06
  -1.0208755e-06   5.7741816e-07
   3.9431656e-07  -6.1734331e-07
   1.6967841e-07   3.4097127e-07
  -1.6397489e-07   9.2685904e-08
   6.3297170e-08  -9.9175088e-08
   2.7212598e-08   5.4737749e-08
  -2.6322606e-08   1.4883021e-08
   1.0163763e-08  -1.5919237e-08
   4.3713688e-09   8.7890879e-09
  -4.2266243e-09   2.3894587e-09
   1.6317972e-09  -2.5562379e-09
   7.0169729e-10   1.4111118e-09
  -6.7859044e-10   3.8365320e-10
   2.6200165e-10  -4.1040153e-10
   1.1267385e-10   2.2656698e-10
  -1.0895433e-10   6.1597674e-11
   4.2065897e-11  -6.5894413e-11
   1.8089784e-11   3.6376753e-11
  -1.7493275e-11   9.8899929e-12
   6.7540074e-12  -1.0579714e-11
   2.9045033e-12   5.8405639e-12
  -2.8086801e-12   1.5879063e-12
   1.0844026e-12  -1.6986569e-12
   4.6633469e-13   9.3774346e-13
  -4.5095312e-13   2.5495000e-13
   1.7410877e-13  -2.7273102e-13
   7.4873688e-14   1.5056153e-13
  -7.2403812e-14   4.0934039e-14
   2.7954405e-14  -4.3788965e-14
   1.2021487e-14   2.4173730e-14
  -1.1624949e-14   6.5722553e-15
   4.4882813e-15  -7.0306303e-15
   1.9301377e-15   3.8812665e-15
  -1.8664694e-15   1.0552227e-15
   7.2062578e-16  -1.1288184e-15
   3.0989737e-16   6.2316522e-16
  -2.9967506e-16   1.6942360e-16
   1.1570165e-16  -1.8123990e-16
   4.9756259e-17   1.0005366e-16
  -4.8114986e-17   2.7202177e-17
   1.8576732e-17  -2.9099370e-17
   7.9887245e-18   1.6064334e-17
  -7.7252068e-18   4.3675051e-18
   2.9826278e-18  -4.6721129e-18
   1.2826472e-18   2.5792442e-18
  -1.2403375e-18   7.0123433e-19
   4.7888233e-19  -7.5014131e-19
   2.0593822e-19   4.1411620e-19
  -1.9914510e-19   1.1258821e-19
   7.6888001e-20  -1.2044058e-19
   3.3064862e-20   6.6489333e-20
  -3.1974177e-20   1.8076847e-20
   1.2344921e-20  -1.9337601e-20
   5.3088012e-21   1.0675340e-20
  -5.1336840e-21   2.9023677e-21
   1.9820658e-21  -3.1047908e-21
   8.5236620e-22   1.7140026e-21
  -8.2424986e-22   4.6599600e-22
   3.1823492e-22  -4.9849648e-22
   1.3685352e-22   2.7519544e-22
  -1.3233924e-22   7.4819007e-23
   5.1094904e-23  -8.0037193e-23
   2.1972816e-23   4.4184607e-23
  -2.1248016e-23   1.2012729e-23
   8.2036541e-24  -1.2850547e-23
   3.5278936e-24   7.0941562e-24
  -3.4115217e-24   1.9287300e-24
   1.3171556e-24  -2.0632476e-24
   5.6642868e-25   1.1390178e-24
  -5.4774434e-25   3.0967147e-25
   2.1147880e-25  -3.3126924e-25
   9.0944196e-26   1.8287749e-25
  -8.7944291e-26   4.9719981e-26
   3.3954442e-26  -5.3187658e-26
   1.4601744e-26   2.9362296e-26
  -1.4120088e-26   7.9829003e-27
   5.4516298e-27  -8.5396608e-27
   2.3444150e-27   4.7143276e-27
  -2.2670816e-27   1.2817120e-27
   8.7529834e-28  -1.3711039e-27
  -4.0000000e-01   4.0000000e-01
   2.6640000e-01  -1.9480000e-01
   1.8643000e-01   2.1946840e-01
  -1.0863213e-01   4.8924954e-02
   3.3897578e-02  -6.9084494e-02
   9.4138411e-03   3.0096431e-02
  -1.4251008e-02   8.9543592e-03
   6.0801295e-03  -8.3756331e-03
   2.9856717e-03   5.2015481e-03
  -2.5173405e-03   1.3587195e-03
   9.3039686e-04  -1.5399311e-03
   3.7345371e-04   8.0860935e-04
  -3.8770706e-04   2.2382572e-04
   1.5267332e-04  -2.3322518e-04
   6.7570496e-05   1.3173461e-04
  -6.3432475e-05   3.5529203e-05
   2.4276322e-05  -3.8453402e-05
   1.0302188e-05   2.1013958e-05
  -1.0099522e-05   5.7337556e-06
   3.9147281e-06  -6.1015901e-06
   1.6933719e-06   3.3837836e-06
  -1.6276591e-06   9.1849153e-07
   6.2731704e-07  -9.8485442e-07
   2.6906078e-07   5.4258370e-07
  -2.6089352e-07   1.4762159e-07
   1.0080796e-07  -1.5775183e-07
   4.3402411e-08   8.7166515e-08
  -4.1919860e-08   2.3690846e-08
   1.6179142e-08  -2.5355034e-08
   6.9540008e-09   1.3991561e-08
  -6.7282694e-09   3.8045160e-09
   2.5981303e-09  -4.0690044e-09
   1.1175615e-09   2.2467079e-09
  -1.0804348e-09   6.1078633e-10
   4.1711596e-10  -6.5344647e-10
   1.7935733e-10   3.6070626e-10
  -1.7345988e-10   9.8070164e-11
   6.6973303e-11  -1.0490557e-10
   2.8802512e-11   5.7915336e-11
  -2.7851070e-11   1.5745580e-11
   1.0752877e-11  -1.6844059e-11
   4.6240621e-12   9.2986262e-12
  -4.4716292e-12   2.5280869e-12
   1.7264638e-12  -2.7043834e-12
   7.4245430e-13   1.4929683e-12
  -7.1795654e-13   4.0590103e-13
   2.7719531e-13  -4.3421188e-13
   1.1920437e-13   2.3970628e-13
  -1.1527277e-13   6.5170435e-14
   4.4505761e-14  -6.9715573e-14
   1.9139263e-14   3.8486603e-14
  -1.8507895e-14   1.0463574e-14
   7.1457154e-15  -1.1193355e-14
   3.0729358e-15   6.1792982e-15
  -2.9715739e-15   1.6800026e-15
   1.1472963e-15  -1.7971723e-15
   4.9338268e-16   9.9213093e-16
  -4.7710766e-16   2.6973645e-16
   1.8420664e-16  -2.8854903e-16
   7.9216082e-17   1.5929374e-16
  -7.6603057e-17   4.3308129e-17
   2.9575703e-17  -4.6328614e-17
   1.2718715e-17   2.5575756e-17
  -1.2299172e-17   6.9534313e-18
   4.7485915e-18  -7.4383925e-18
   2.0420809e-18   4.1063713e-18
  -1.9747204e-18   1.1164234e-18
   7.6242051e-19  -1.1942873e-18
   3.2787078e-19   6.5930744e-19
  -3.1705556e-19   1.7924980e-19
   1.2241209e-19  -1.9175142e-19
   5.2642010e-20   1.0585655e-19
  -5.0905549e-20   2.8779844e-20
   1.9654141e-20  -3.0787069e-20
   8.4520532e-21   1.6996030e-20
  -8.1732519e-21   4.6208108e-21
   3.1556137e-21  -4.9430852e-21
   1.3570379e-21   2.7288348e-21
  -1.3122743e-21   7.4190439e-22
   5.0665646e-22  -7.9364786e-22
   2.1788219e-22   4.3813404e-22
  -2.1069508e-22   1.1911808e-22
   8.1347337e-23  -1.2742587e-22
   3.4982551e-23   7.0345569e-23
  -3.3828609e-23   1.9125264e-23
   1.3060900e-23  -2.0459139e-23
   5.6167001e-24   1.1294487e-23
  -5.4314264e-24   3.0706987e-24
   2.0970213e-24  -3.2848619e-24
   9.0180157e-25   1.8134110e-24
  -8.7205455e-25   4.9302274e-25
   3.3669185e-25  -5.2740818e-25
   1.4479072e-25   2.9115618e-25
  -1.4001463e-25   7.9158345e-26
   5.4058296e-26  -8.4679175e-26
   2.3247192e-26   4.6747217e-26
  -2.2480355e-26   1.2709441e-26
   8.6794480e-27  -1.3595850e-26
   3.7325037e-27   7.5056017e-27
  -3.6093825e-27   2.0405922e-27
   1.3935478e-27  -2.1829115e-27
  -4.0000000e-01   6.0000000e-01
   3.9520000e-01  -1.4060000e-01
   3.2449340e-01   3.1830700e-01
  -1.5971926e-01   6.3438104e-02
   4.4367963e-02  -1.0387548e-01
   7.9766349e-03   4.0051853e-02
  -1.8782970e-02   1.2548930e-02
   8.4947360e-03  -1.0836731e-02
   4.4508088e-03   7.2248518e-03
  -3.5086890e-03   1.8450120e-03
   1.2653789e-03  -2.1595880e-03
   4.8684773e-04   1.1029384e-03
  -5.2792851e-04   3.0843016e-04
   2.1024345e-04  -3.1658524e-04
   9.4530837e-05   1.8118452e-04
  -8.7307295e-05   4.8644133e-05
   3.3247582e-05  -5.2996370e-05
   1.4001910e-05   2.8795917e-05
  -1.3834994e-05   7.8731423e-06
   5.3746735e-06  -8.3533040e-06
   2.3325772e-06   4.6445546e-06
  -2.2344428e-06   1.2595649e-06
   8.6031753e-07  -1.3523655e-06
   3.6844314e-07   7.4419612e-07
  -3.5781214e-07   2.0255728e-07
   1.3831876e-07  -2.1632858e-07
   5.9592225e-08   1.1959528e-07
  -5.7517113e-08   3.2498671e-08
   2.2194521e-08  -3.4790832e-08
   9.5366328e-09   1.9194033e-08
  -9.2299146e-09   5.2195734e-09
   3.5644634e-09  -5.5817709e-09
   1.5334257e-09   3.0823039e-09
  -1.4822791e-09   8.3791946e-10
   5.7223027e-10  -8.9649141e-10
   2.4604081e-10   4.9484553e-10
  -2.3796542e-10   1.3454265e-10
   9.1880708e-11  -1.4391673e-10
   3.9515239e-11   7.9453918e-11
  -3.8208866e-11   2.1601168e-11
   1.4751747e-11  -2.3108404e-11
   6.3436209e-12   1.2756689e-11
  -6.1345783e-12   3.4682675e-12
   2.3685250e-12  -3.7101098e-12
   1.0185739e-12   2.0481931e-12
  -9.8495996e-13   5.5685206e-13
   3.8028185e-13  -5.9569274e-13
   1.6353505e-13   3.2885104e-13
  -1.5814173e-13   8.9406832e-14
   6.1057118e-14  -9.5642181e-14
   2.6257038e-14   5.2799476e-14
  -2.5390840e-14   1.4354893e-14
   9.8031496e-15  -1.5356081e-14
   4.2157339e-15   8.4773298e-15
  -4.0766784e-15   2.3047824e-15
   1.5739668e-15  -2.4655262e-15
   6.7686799e-16   1.3610966e-15
  -6.5454027e-16   3.7004930e-16
   2.5271164e-16  -3.9585816e-16
   1.0867591e-16   2.1853382e-16
  -1.0509113e-16   5.9414082e-17
   4.0574673e-17  -6.3557858e-17
   1.7448706e-17   3.5087178e-17
  -1.6873137e-17   9.5393575e-18
   6.5145552e-18  -1.0204672e-17
   2.8015146e-18   5.6334984e-18
  -2.7091034e-18   1.5316124e-18
   1.0459587e-18  -1.6384334e-18
   4.4980335e-19   9.0449868e-19
  -4.3496603e-19   2.4591138e-19
   1.6793618e-19  -2.6306226e-19
   7.2219158e-20   1.4522376e-19
  -6.9836922e-20   3.9482841e-20
   2.6963362e-20  -4.2236537e-20
   1.1595305e-20   2.3316719e-20
  -1.1212820e-20   6.3392539e-21
   4.3291615e-21  -6.7813796e-21
   1.8617096e-21   3.7436669e-21
  -1.8002988e-21   1.0178128e-21
   6.9507800e-22  -1.0887992e-21
   2.9891085e-22   6.0107263e-22
  -2.8905092e-22   1.6341716e-22
   1.1159977e-22  -1.7481454e-22
   4.7992286e-23   9.6506531e-23
  -4.6409202e-23   2.6237799e-23
   1.7918145e-23  -2.8067732e-23
   7.7055065e-24   1.5494817e-23
  -7.4513310e-24   4.2126673e-24
   2.8768870e-24  -4.5064761e-24
   1.2371745e-24   2.4878043e-24
  -1.1963648e-24   6.7637401e-25
   4.6190489e-25  -7.2354713e-25
   1.9863725e-25   3.9943486e-25
  -1.9208496e-25   1.0859671e-25
   7.4162150e-26  -1.1617069e-25
   3.1892639e-26   6.4132138e-26
  -3.0840621e-26   1.7435982e-26
   1.1907266e-26  -1.8652040e-26
   5.1205924e-27   1.0296876e-26
  -4.9516834e-27   2.7994723e-27
   1.9117972e-27  -2.9947190e-27
  -4.0000000e-01   8.0000000e-01
   5.2400000e-01  -8.6400000e-02
   4.6255680e-01   4.1714560e-01
  -2.1080639e-01   7.7951254e-02
   5.4838348e-02  -1.3866646e-01
   6.5394288e-03   5.0007275e-02
  -2.3314931e-02   1.6143500e-02
   1.0909343e-02  -1.3297829e-02
   5.9159459e-03   9.2481556e-03
  -4.5000376e-03   2.3313046e-03
   1.6003610e-03  -2.7792449e-03
   6.0024176e-04   1.3972674e-03
  -6.6814996e-04   3.9303460e-04
   2.6781358e-04  -3.9994530e-04
   1.2149118e-04   2.3063442e-04
  -1.1118211e-04   6.1759063e-05
   4.2218843e-05  -6.7539337e-05
   1.7701632e-05   3.6577876e-05
  -1.7570466e-05   1.0012529e-05
   6.8346189e-06  -1.0605018e-05
   2.9717825e-06   5.9053256e-06
  -2.8412264e-06   1.6006383e-06
   1.0933180e-06  -1.7198766e-06
   4.6782551e-07   9.4580855e-07
  -4.5473076e-07   2.5749297e-07
   1.7582955e-07  -2.7490532e-07
   7.5782039e-08   1.5202405e-07
  -7.3114367e-08   4.1306496e-08
   2.8209900e-08  -4.4226629e-08
   1.2119265e-08   2.4396506e-08
  -1.1731560e-08   6.6346307e-09
   4.5307965e-09  -7.0945374e-09
   1.9492899e-09   3.9178999e-09
  -1.8841235e-09   1.0650526e-09
   7.2734458e-10  -1.1395363e-09
   3.1272429e-10   6.2898481e-10
  -3.0247097e-10   1.7101514e-10
   1.1678811e-10  -1.8292789e-10
   5.0227966e-11   1.0099250e-10
  -4.8566661e-11   2.7456755e-11
   1.8750617e-11  -2.9372749e-11
   8.0631797e-12   1.6214751e-11
  -7.7975273e-12   4.4084481e-12
   3.0105862e-12  -4.7158363e-12
   1.2946935e-12   2.6034179e-12
  -1.2519634e-12   7.0780309e-13
   4.8336839e-13  -7.5717360e-13
   2.0786574e-13   4.1799580e-13
  -2.0101069e-13   1.1364323e-13
   7.7608475e-14  -1.2156879e-13
   3.3374813e-14   6.7112349e-14
  -3.2273785e-14   1.8246212e-14
   1.2460584e-14  -1.9518806e-14
   5.3585321e-15   1.0775361e-14
  -5.1817829e-15   2.9295623e-15
   2.0006373e-15  -3.1338801e-15
   8.6035329e-16   1.7300623e-15
  -8.3197287e-16   4.7036215e-16
   3.2121663e-16  -5.0316730e-16
   1.3813573e-16   2.7777390e-16
  -1.3357920e-16   7.5520034e-17
   5.1573644e-17  -8.0787103e-17
   2.2178697e-17   4.4598600e-17
  -2.1447102e-17   1.2125284e-17
   8.2805189e-18  -1.2970952e-17
   3.5609483e-18   7.1606255e-18
  -3.4434863e-18   1.9468015e-18
   1.3294969e-18  -2.0825794e-18
   5.7173591e-19   1.1496899e-18
  -5.5287649e-19   3.1257297e-19
   2.1346028e-19  -3.3437310e-19
   9.1796306e-20   1.8459098e-19
  -8.8768294e-20   5.0185838e-20
   3.4272582e-20  -5.3686005e-20
   1.4738557e-20   2.9637409e-20
  -1.4252388e-20   8.0576969e-21
   5.5027094e-21  -8.6196740e-21
   2.3663813e-21   4.7584990e-21
  -2.2883233e-21   1.2937212e-21
   8.8349954e-22  -1.3839506e-21
   3.7993952e-22   7.6401122e-22
  -3.6740675e-22   2.0771623e-22
   1.4185220e-22  -2.2220322e-22
   6.1002021e-23   1.2266749e-22
  -5.8989795e-23   3.3350334e-23
   2.2775391e-23  -3.5676324e-23
   9.7943130e-24   1.9695148e-23
  -9.4712356e-24   5.3546359e-24
   3.6567527e-24  -5.7280903e-24
   1.5725474e-24   3.1621975e-24
  -1.5206750e-24   8.5972528e-25
   5.8711793e-25  -9.1968607e-25
   2.5248378e-25   5.0771355e-25
  -2.4415530e-25   1.3803507e-25
   9.4266004e-26  -1.4766221e-25
   4.0538086e-26   8.1517059e-26
  -3.9200888e-26   2.2162523e-26
   1.5135085e-26  -2.3708229e-26
   6.5086811e-27   1.3088150e-26
  -6.2939843e-27   3.5583524e-27
   2.4300466e-27  -3.8065266e-27
  -4.0000000e-01   1.0000000e+00
   6.5280000e-01  -3.2200000e-02
   6.0062020e-01   5.1598420e-01
  -2.6189352e-01   9.2464404e-02
   6.5308734e-02  -1.7345744e-01
   5.1022226e-03   5.9962697e-02
  -2.7846892e-02   1.9738071e-02
   1.3323949e-02  -1.5758927e-02
   7.3810829e-03   1.1271459e-02
  -5.4913861e-03   2.8175971e-03
   1.9353430e-03  -3.3989018e-03
   7.1363579e-04   1.6915965e-03
  -8.0837142e-04   4.7763903e-04
   3.2538371e-04  -4.8330536e-04
   1.4845152e-04   2.8008432e-04
  -1.3505693e-04   7.4873993e-05
   5.1190104e-05  -8.2082304e-05
   2.1401353e-05   4.4359835e-05
  -2.1305938e-05   1.2151916e-05
   8.2945643e-06  -1.2856732e-05
   3.6109878e-06   7.1660965e-06
  -3.4480100e-06   1.9417116e-06
   1.3263185e-06  -2.0873877e-06
   5.6720788e-07   1.1474210e-06
  -5.5164939e-07   3.1242866e-07
   2.1334034e-07  -3.3348207e-07
   9.1971853e-08   1.8445281e-07
  -8.8711620e-08   5.0114321e-08
   3.4225278e-08  -5.3662427e-08
   1.4701897e-08   2.9598978e-08
  -1.4233205e-08   8.0496880e-09
   5.4971296e-09  -8.6073039e-09
   2.3651541e-09   4.7534960e-09
  -2.2859678e-09   1.2921857e-09
   8.8245889e-10  -1.3825813e-09
   3.7940777e-10   7.6312409e-10
  -3.6697651e-10   2.0748763e-10
   1.4169552e-10  -2.2193905e-10
   6.0940693e-11   1.2253108e-10
  -5.8924457e-11   3.3312343e-11
   2.2749487e-11  -3.5637093e-11
   9.7827385e-12   1.9672813e-11
  -9.4604764e-12   5.3486287e-12
   3.6526473e-12  -5.7215628e-12
   1.5708131e-12   3.1586427e-12
  -1.5189668e-12   8.5875413e-13
   5.8645493e-13  -9.1865446e-13
   2.5219642e-13   5.0714055e-13
  -2.4387965e-13   1.3787963e-13
   9.4159831e-14  -1.4749540e-13
   4.0492589e-14   8.1425221e-14
  -3.9156731e-14   2.2137531e-14
   1.5118018e-14  -2.3681531e-14
   6.5013302e-15   1.3073393e-14
  -6.2868874e-15   3.5543421e-15
   2.4273079e-15  -3.8022339e-15
   1.0438386e-15   2.0990281e-15
  -1.0094055e-15   5.7067500e-16
   3.8972162e-16  -6.1047643e-16
   1.6759555e-16   3.3701398e-16
  -1.6206727e-16   9.1625987e-17
   6.2572615e-17  -9.8016347e-17
   2.6908688e-17   5.4110022e-17
  -2.6021068e-17   1.4711210e-17
   1.0046483e-17  -1.5737231e-17
   4.3203820e-18   8.6877526e-18
  -4.1778693e-18   2.3619906e-18
   1.6130350e-18  -2.5267255e-18
   6.9366848e-19   1.3948812e-18
  -6.7078695e-19   3.7923456e-19
   2.5898437e-19  -4.0568395e-19
   1.1137345e-19   2.2395819e-19
  -1.0769967e-19   6.0888834e-20
   4.1581802e-20  -6.5135473e-20
   1.7881809e-20   3.5958098e-20
  -1.7291956e-20   9.7761400e-21
   6.6762572e-21  -1.0457968e-20
   2.8710529e-21   5.7733311e-21
  -2.7763478e-21   1.5696296e-21
   1.0719211e-21  -1.6791020e-21
   4.6096819e-22   9.2694981e-22
  -4.4576259e-22   2.5201531e-22
   1.7210464e-22  -2.6959190e-22
   7.4011756e-23   1.4882846e-22
  -7.1570388e-23   4.0462869e-23
   2.7632636e-23  -4.3284917e-23
   1.1883119e-23   2.3895478e-23
  -1.1491140e-23   6.4966045e-24
   4.4366184e-24  -6.9497045e-24
   1.9079202e-24   3.8365908e-24
  -1.8449852e-24   1.0430765e-24
   7.1233097e-25  -1.1158250e-24
   3.0633031e-25   6.1599223e-25
  -2.9622563e-25   1.6747344e-25
   1.1436986e-25  -1.7915373e-25
   4.9183533e-26   9.8901981e-26
  -4.7561154e-26   2.6889064e-26
   1.8362903e-26  -2.8764419e-26
   7.8967698e-27   1.5879424e-26
  -7.6362852e-27   4.3172326e-27
   2.9482960e-27  -4.6183342e-27
  -2.0000000e-01  -1.0000000e+00
  -6.4360000e-01  -7.1820000e-01
  -3.3767800e-02  -7.6129160e-01
  -5.9151365e-01  -4.8858078e-01
   1.0873386e-01  -5.9335329e-01
  -8.9878218e-02   1.1475659e-01
   7.5880567e-02  -3.7028653e-02
   5.9063956e-02   6.1608291e-02
  -3.0763980e-02   1.2798537e-02
   8.9190656e-03  -1.9850693e-02
   1.9364714e-03   8.0009076e-03
  -3.7658773e-03   2.4591400e-03
   1.6665354e-03  -2.1881080e-03
   8.5311828e-04   1.4204472e-03
  -6.8895090e-04   3.6578906e-04
   2.5072508e-04  -4.2309595e-04
   9.8018680e-05   2.1830306e-04
  -1.0455846e-04   6.0816747e-05
   4.1466271e-05  -6.2773973e-05
   1.8536437e-05   3.5751347e-05
  -1.7222828e-05   9.6146445e-06
   6.5707333e-06  -1.0449335e-05
   2.7750711e-06   5.6897552e-06
  -2.7339800e-06   1.5544717e-06
   1.0612273e-06  -1.6510950e-06
   4.6000506e-07   9.1715077e-07
  -4.4120671e-07   2.4880771e-07
   1.6993871e-07  -2.6700780e-07
   7.2819117e-08   1.4699509e-07
  -7.0677500e-08   4.0003468e-08
   2.7317138e-08  -4.2732605e-08
   1.1766210e-08   2.3619803e-08
  -1.1359377e-08   6.4188495e-09
   4.3836454e-09  -6.8708998e-09
   1.8837914e-09   3.7909866e-09
  -1.8229965e-09   1.0308794e-09
   7.0399228e-10  -1.1024630e-09
   3.0284122e-10   6.0876661e-10
  -2.9275505e-10   1.6549448e-10
   1.1301906e-10  -1.7705933e-10
   4.8595676e-11   9.7734925e-11
  -4.6999627e-11   2.6572810e-11
   1.8146882e-11  -2.8424486e-11
   7.8043723e-12   1.5692543e-11
  -7.5464370e-12   4.2663493e-12
   2.9135505e-12  -4.5640186e-12
   1.2529053e-12   2.5195147e-12
  -1.2116125e-12   6.8500069e-13
   4.6779592e-13  -7.3276709e-13
   2.0117321e-13   4.0452877e-13
  -1.9453469e-13   1.0998124e-13
   7.5107679e-14  -1.1765238e-13
   3.2299068e-14   6.4949818e-14
  -3.1233829e-14   1.7658317e-14
   1.2059101e-14  -1.8889838e-14
   5.1859005e-15   1.0428173e-14
  -5.0148239e-15   2.8351669e-15
   1.9361736e-15  -3.0329063e-15
   8.3262979e-16   1.6743172e-15
  -8.0516544e-16   4.5520664e-16
   3.1086671e-16  -4.8695440e-16
   1.3368497e-16   2.6882374e-16
  -1.2927514e-16   7.3086683e-17
   4.9911877e-17  -7.8184066e-17
   2.1464063e-17   4.3161578e-17
  -2.0756050e-17   1.1734593e-17
   8.0137112e-18  -1.2553011e-17
   3.4462111e-18   6.9299020e-18
  -3.3325333e-18   1.8840732e-18
   1.2866589e-18  -2.0154764e-18
   5.5331386e-19   1.1126456e-18
  -5.3506215e-19   3.0250151e-19
   2.0658234e-19  -3.2359920e-19
   8.8838525e-20   1.7864324e-19
  -8.5908076e-20   4.8568791e-20
   3.3168279e-20  -5.1956179e-20
   1.4263663e-20   2.8682457e-20
  -1.3793159e-20   7.7980685e-21
   5.3254056e-21  -8.3419380e-21
   2.2901337e-21   4.6051746e-21
  -2.2145908e-21   1.2520360e-21
   8.5503215e-22  -1.3393581e-21
   3.6769742e-22   7.3939388e-22
  -3.5556848e-22   2.0102337e-22
   1.3728156e-22  -2.1504357e-22
   5.9036465e-23   1.1871500e-22
  -5.7089075e-23   3.2275747e-23
   2.2041541e-23  -3.4526791e-23
   9.4787288e-24   1.9060547e-23
  -9.1660613e-24   5.1821032e-24
   3.5389278e-24  -5.5435245e-24
   1.5218780e-24   3.0603078e-24
  -1.4716770e-24   8.3202393e-25
   5.6820030e-25  -8.9005271e-25
   2.4434846e-25   4.9135442e-25
  -2.3628833e-25   1.3358742e-25
   9.1228643e-26  -1.4290436e-25
   3.9231901e-26   7.8890484e-26
  -3.7937789e-26   2.1448421e-26
   1.4647414e-26  -2.2944322e-26
   6.2989638e-27   1.2666434e-26
  -2.0000000e-01  -8.0000000e-01
  -4.8060000e-01  -5.9420000e-01
  -7.2398800e-02  -6.0437860e-01
  -4.3052279e-01  -4.1026254e-01
   3.4594056e-02  -4.6574947e-01
  -1.1805704e-01   5.0081840e-02
   3.4849960e-02  -7.5915058e-02
   8.0989989e-03   3.1181606e-02
  -1.4698680e-02   9.5071669e-03
   6.4459865e-03  -8.5651576e-03
   3.2668974e-03   5.4991301e-03
  -2.6657749e-03   1.4211046e-03
   9.7383841e-04  -1.6355380e-03
   3.8323398e-04   8.4752603e-04
  -4.0603886e-04   2.3573685e-04
   1.6074739e-04  -2.4389277e-04
   7.1682191e-05   1.3861969e-04
  -6.6770964e-05   3.7305489e-05
   2.5493696e-05  -4.0502603e-05
   1.0779759e-05   2.2073660e-05
  -1.0607148e-05   6.0287316e-06
   4.1158604e-06  -6.4064316e-06
   1.7831679e-06   3.5572131e-06
  -1.7112020e-06   9.6514934e-07
   6.5920262e-07  -1.0355356e-06
   2.8253564e-07   5.7019291e-07
  -2.7416036e-07   1.5516333e-07
   1.0595671e-07  -1.6576429e-07
   4.5633616e-08   9.1616338e-08
  -4.4060477e-08   2.4898099e-08
   1.7003706e-08  -2.6650456e-08
   7.3073714e-09   1.4704793e-08
  -7.0712043e-09   3.9986097e-09
   2.7306711e-09  -4.2763496e-09
   1.1746473e-09   2.3613100e-09
  -1.1355498e-09   6.4193074e-10
   4.3838549e-10  -6.8678352e-10
   1.8849774e-10   3.7910016e-10
  -1.8230508e-10   1.0307197e-10
   7.0389059e-11  -1.1025475e-10
   3.0271875e-11   6.0869061e-11
  -2.9271512e-11   1.6548559e-11
   1.1301245e-11  -1.7703147e-11
   4.8598493e-12   9.7728356e-12
  -4.6996712e-12   2.6570179e-12
   1.8145123e-12  -2.8422989e-12
   7.8032095e-13   1.5691083e-12
  -7.5457178e-13   4.2660133e-13
   2.9133183e-13  -4.5635645e-13
   1.2528346e-13   2.5193095e-13
  -1.2115151e-13   6.8494053e-14
   4.6775503e-14  -7.3270954e-14
   2.0115353e-14   4.0449373e-14
  -1.9451775e-14   1.0997202e-14
   7.5101373e-15  -1.1764204e-14
   3.2296507e-15   6.4944342e-15
  -3.1231202e-15   1.7656806e-15
   1.2058070e-15  -1.8888257e-15
   5.1854462e-16   1.0427283e-15
  -5.0143955e-16   2.8349266e-16
   1.9360094e-16  -3.0326467e-16
   8.3255995e-17   1.6741751e-16
  -8.0509713e-17   4.5516788e-17
   3.1084025e-17  -4.8691313e-17
   1.3367354e-17   2.6880086e-17
  -1.2926414e-17   7.3080472e-18
   4.9907635e-18  -7.8177409e-18
   2.1462243e-18   4.3157910e-18
  -2.0754286e-18   1.1733595e-18
   8.0130297e-19  -1.2551945e-18
   3.4459177e-19   6.9293127e-19
  -3.3322499e-19   1.8839131e-19
   1.2865495e-19  -2.0153050e-19
   5.5326684e-20   1.1125510e-19
  -5.3501666e-20   3.0247579e-20
   2.0656477e-20  -3.2357169e-20
   8.8830970e-21   1.7862805e-20
  -8.5900771e-21   4.8564661e-21
   3.3165459e-21  -5.1951762e-21
   1.4262451e-21   2.8680018e-21
  -1.3791986e-21   7.7974055e-22
   5.3249528e-22  -8.3412287e-22
   2.2899390e-22   4.6047830e-22
  -2.2144025e-22   1.2519295e-22
   8.5495945e-23  -1.3392442e-22
   3.6766616e-23   7.3933102e-23
  -3.5553825e-23   2.0100628e-23
   1.3726989e-23  -2.1502529e-23
   5.9031445e-24   1.1870491e-23
  -5.7084221e-24   3.2273003e-24
   2.2039667e-24  -3.4523856e-24
   9.4779229e-25   1.9058926e-24
  -9.1652820e-25   5.1816626e-25
   3.5386269e-25  -5.5430532e-25
   1.5217486e-25   3.0600476e-25
  -1.4715519e-25   8.3195318e-26
   5.6815199e-26  -8.8997703e-26
   2.4432768e-26   4.9131264e-26
  -2.3626824e-26   1.3357606e-26
   9.1220886e-27  -1.4289221e-26
   3.9228566e-27   7.8883777e-27
  -2.0000000e-01  -6.0000000e-01
  -3.1760000e-01  -4.7020000e-01
  -1.1102980e-01  -4.4746560e-01
  -2.6953193e-01  -3.3194430e-01
  -3.9545748e-02  -3.3814564e-01
  -2.4169799e-01  -2.2906726e-01
   2.0445363e-02  -2.6069542e-01
  -6.5067760e-02   2.8885021e-02
   2.0033445e-02  -4.1493521e-02
   5.3488968e-03   1.7819537e-02
  -8.4287624e-03   5.3329654e-03
   3.6198625e-03  -4.9437682e-03
   1.7913542e-03   3.0946963e-03
  -1.4983092e-03   8.0629321e-04
   5.5221563e-04  -9.1721288e-04
   2.2061407e-04   4.8008935e-04
  -2.3014575e-04   1.3304511e-04
   9.0744258e-05  -1.3839525e-04
   4.0234959e-05   7.8287843e-05
  -3.7700094e-05   2.1103495e-05
   1.4420053e-05  -2.2857624e-05
   6.1141570e-06   1.2483025e-05
  -5.9992410e-06   3.4068438e-06
   2.3259907e-06  -3.6241700e-06
   1.0065204e-06   2.0104650e-06
  -9.6708519e-07   5.4566223e-07
   3.7268235e-07  -5.8517611e-07
   1.5981880e-07   3.2234732e-07
  -1.5499487e-07   8.7705624e-08
   5.9892309e-08  -9.3717886e-08
   2.5788324e-08   5.1787316e-08
  -2.4905486e-08   1.4074898e-08
   9.6121548e-09  -1.5064061e-08
   4.1312852e-09   8.3125169e-09
  -3.9973217e-09   2.2603196e-09
   1.5435869e-09  -2.4174232e-09
   6.6396965e-10   1.3348002e-09
  -6.4190169e-10   3.6287510e-10
   2.4781340e-10  -3.8822233e-10
   1.0655753e-10   2.1429985e-10
  -1.0305453e-10   5.8264753e-11
   3.9789701e-11  -6.2325588e-11
   1.7111995e-11   3.4408238e-11
  -1.6546678e-11   9.3546419e-12
   6.3884163e-12  -1.0007274e-11
   2.7472083e-12   5.5244284e-12
  -2.6566498e-12   1.5019682e-12
   1.0257138e-12  -1.6067072e-12
   4.4110168e-13   8.8699112e-13
  -4.2654697e-13   2.4115084e-13
   1.6468517e-13  -2.5797073e-13
   7.0820777e-14   1.4241248e-13
  -6.8484985e-14   3.8718568e-14
   2.6441428e-14  -4.1418887e-14
   1.1370876e-14   2.2865371e-14
  -1.0995771e-14   6.2165396e-15
   4.2453585e-15  -6.6501121e-15
   1.8256693e-15   3.6711980e-15
  -1.7654490e-15   9.9811047e-16
   6.8162302e-16  -1.0677224e-15
   2.9312480e-16   5.8943734e-16
  -2.8345561e-16   1.6025378e-16
   1.0943946e-16  -1.7143057e-16
   4.7063260e-17   9.4638393e-17
  -4.5510830e-17   2.5729899e-17
   1.7571293e-17  -2.7524406e-17
   7.5563472e-18   1.5194875e-17
  -7.3070912e-18   4.1311201e-18
   2.8211973e-18  -4.4192416e-18
   1.2132257e-18   2.4396463e-18
  -1.1732060e-18   6.6328103e-19
   4.5296352e-19  -7.0954098e-19
   1.9479212e-19   3.9170276e-19
  -1.8836666e-19   1.0649454e-19
   7.2726548e-20  -1.1392191e-19
   3.1275273e-20   6.2890694e-20
  -3.0243621e-20   1.7098463e-20
   1.1676770e-20  -1.8290981e-20
   5.0214700e-21   1.0097553e-20
  -4.8558307e-21   2.7452812e-21
   1.8747894e-21  -2.9367485e-21
   8.0623310e-22   1.6212347e-21
  -7.7963852e-22   4.4077463e-22
   3.0101091e-22  -4.7151608e-22
   1.2944652e-22   2.6030089e-22
  -1.2517657e-22   7.0769536e-23
   4.8329465e-23  -7.5705295e-23
   2.0783569e-23   4.1793178e-23
  -2.0097998e-23   1.1362558e-23
   7.7596431e-24  -1.2155029e-23
   3.3369515e-24   6.7101952e-24
  -3.2268780e-24   1.8243403e-24
   1.2458665e-24  -1.9515773e-24
   5.3577154e-25   1.0773701e-24
  -5.1809846e-25   2.9291095e-25
   2.0003282e-25  -3.1333977e-25
   8.6021972e-26   1.7297951e-25
  -8.3184433e-26   4.7028958e-26
   3.2116707e-26  -5.0308952e-26
   1.3811446e-26   2.7773104e-26
  -1.3355859e-26   7.5508373e-27
  -2.0000000e-01  -4.0000000e-01
  -1.5460000e-01  -3.4620000e-01
  -1.4966080e-01  -2.9055260e-01
  -1.0854106e-01  -2.5362606e-01
  -1.1368555e-01  -2.1054182e-01
  -7.4163068e-02  -1.8635554e-01
  -8.8322013e-02  -1.5195450e-01
  -4.8150951e-02  -1.3757790e-01
  -7.0860621e-02  -1.0894041e-01
  -2.8058885e-02  -1.0233562e-01
  -5.9357067e-02  -7.7224997e-02
  -1.2069367e-02  -7.7023818e-02
  -5.2430965e-02  -5.3680826e-02
   1.1834634e-03  -5.9025716e-02
  -1.7957585e-02   3.8248293e-03
   2.8582569e-03  -1.2575320e-02
  -1.3865000e-03   2.8684971e-03
   1.8778152e-03  -2.7360428e-04
   1.6692608e-03   1.4931250e-03
  -7.5510104e-04   2.7712836e-04
   1.9508288e-04  -4.9726480e-04
   2.1981050e-05   1.7809129e-04
  -8.2979326e-05   5.7673763e-05
   3.8967449e-05  -4.7268739e-05
   2.1205729e-05   3.3022518e-05
  -1.6071610e-05   8.3130822e-06
   5.7072004e-06  -9.9294350e-06
   2.1347320e-06   4.9838162e-06
  -2.3829286e-06   1.4027536e-06
   9.5579773e-07  -1.4261136e-06
   4.3399198e-07   8.2304818e-07
  -3.9678489e-07   2.2033454e-07
   1.5062471e-07  -2.4105228e-07
   6.3124845e-08   1.3050384e-07
  -6.2687263e-08   3.5727455e-08
   2.4387601e-08  -3.7834805e-08
   1.0606152e-08   2.1071335e-08
  -1.0138131e-08   5.7110700e-09
   3.9009680e-09  -6.1370037e-09
   1.6690538e-09   3.3746759e-09
  -1.6224878e-09   9.1876601e-10
   6.2738004e-10  -9.8086013e-10
   2.7040990e-10   5.4243762e-10
  -2.6088014e-10   1.4738425e-10
   1.0065482e-10  -1.5780601e-10
   4.3241571e-11   8.7048494e-11
  -4.1859019e-11   2.3672958e-11
   1.6166283e-11  -2.5313765e-11
   6.9552954e-12   1.3979406e-11
  -6.7227179e-12   3.8001913e-12
   2.5952230e-12  -4.0659683e-12
   1.1158210e-12   2.2442682e-12
  -1.0792405e-12   6.1019633e-13
   4.1670973e-13  -6.5270107e-13
   1.7921786e-13   3.6034962e-13
  -1.7328989e-13   9.7967938e-14
   6.6903729e-14  -1.0480442e-13
   2.8770061e-14   5.7855556e-14
  -2.7822214e-14   1.5729706e-14
   1.0742019e-14  -1.6826488e-14
   4.6195746e-15   9.2892091e-15
  -4.4671084e-15   2.5254994e-15
   1.7246980e-15  -2.7016578e-15
   7.4168188e-16   1.4914433e-15
  -7.1722262e-16   4.0548838e-16
   2.7691341e-16  -4.3376740e-16
   1.1908408e-16   2.3946237e-16
  -1.1515552e-16   6.5103981e-17
   4.4460385e-17  -6.9644702e-17
   1.9119681e-17   3.8447374e-17
  -1.8489027e-17   1.0452919e-17
   7.1384383e-18  -1.1181941e-17
   3.0698112e-18   6.1730045e-18
  -2.9685475e-18   1.6782908e-18
   1.1461273e-18  -1.7953422e-18
   4.9287962e-19   9.9112008e-19
  -4.7662154e-19   2.6946168e-19
   1.8401900e-19  -2.8825501e-19
   7.9135411e-20   1.5913146e-19
  -7.6525022e-20   4.3264007e-20
   2.9545571e-20  -4.6281420e-20
   1.2705756e-20   2.5549700e-20
  -1.2286642e-20   6.9463475e-21
   4.7437539e-21  -7.4308143e-21
   2.0400007e-21   4.1021880e-21
  -1.9727087e-21   1.1152860e-21
   7.6164378e-22  -1.1930707e-21
   3.2753675e-22   6.5863577e-22
  -3.1673256e-22   1.7906719e-22
   1.2228738e-22  -1.9155607e-22
   5.2588381e-23   1.0574871e-22
  -5.0853689e-23   2.8750524e-23
   1.9634119e-23  -3.0755704e-23
   8.4434425e-24   1.6978715e-23
  -8.1649253e-24   4.6161033e-24
   3.1523989e-24  -4.9380494e-24
   1.3556554e-24   2.7260547e-24
  -1.3109375e-24   7.4114857e-25
   5.0614030e-25  -7.9283933e-25
   2.1766022e-25   4.3768768e-25
  -2.1048043e-25   1.1899673e-25
  -2.0000000e-01  -2.0000000e-01
   8.4000000e-03  -2.2220000e-01
  -6.3908200e-02   1.7507000e-02
   1.2680488e-02  -4.3698019e-02
  -2.2455229e-03   1.2133428e-02
   7.8633290e-03   1.5860526e-03
  -1.0457034e-03  -5.5215879e-04
   4.4615840e-04  -8.5577882e-04
   1.4118770e-04   3.9350598e-04
  -1.8705377e-04   1.1456045e-04
   7.7892112e-05  -1.1074087e-04
   3.7137715e-05   6.6805287e-05
  -3.2282746e-05   1.7618461e-05
   1.2056509e-05  -1.9695719e-05
   4.9231753e-06   1.0465619e-05
  -5.0215775e-06   2.8844548e-06
   1.9680636e-06  -3.0246685e-06
   8.6513961e-07   1.6990429e-06
  -8.1786435e-07   4.5911922e-07
   3.1366579e-07  -4.9551987e-07
   1.3353826e-07   2.7144912e-07
  -1.3047957e-07   7.4002330e-08
   5.0528051e-08  -7.8848885e-08
   2.1826066e-08   4.3679700e-08
  -2.1009384e-08   1.1860954e-08
   8.1006611e-09  -1.2710795e-08
   3.4766321e-09   7.0061499e-09
  -3.3689004e-09   1.9058452e-09
   1.3014801e-09  -2.0371424e-09
   5.6018841e-10   1.1253863e-09
  -5.4121064e-10   3.0589055e-10
   2.0890015e-10  -3.2734132e-10
   8.9799292e-11   1.8065304e-10
  -8.6873024e-11   4.9120586e-11
   3.3544864e-11  -5.2538074e-11
   1.4428195e-11   2.9007718e-11
  -1.3949686e-11   7.8861129e-12
   5.3855498e-12  -8.4367253e-12
   2.3158123e-12   4.6572128e-12
  -2.2396076e-12   1.2662116e-12
   8.6471166e-13  -1.3544792e-12
   3.7187334e-13   7.4776227e-13
  -3.5959334e-13   2.0329654e-13
   1.3883403e-13  -2.1747839e-13
   5.9703128e-14   1.2005765e-13
  -5.7734703e-14   3.2640925e-14
   2.2290919e-14  -3.4917214e-14
   9.5860401e-15   1.9276188e-14
  -9.2697642e-15   5.2407205e-15
   3.5789588e-15  -5.6062460e-15
   1.5390880e-15   3.0949256e-15
  -1.4883242e-15   8.4143639e-16
   5.7462817e-16  -9.0012049e-16
   2.4711305e-16   4.9691290e-16
  -2.3896137e-16   1.3509859e-16
   9.2260639e-17  -1.4452100e-16
   3.9675675e-17   7.9782913e-17
  -3.8366950e-17   2.1691055e-17
   1.4813112e-17  -2.3203872e-17
   6.3702221e-18   1.2809722e-17
  -6.1600907e-18   3.4826543e-18
   2.3783514e-18  -3.7255494e-18
   1.0227844e-18   2.0566928e-18
  -9.8904676e-19   5.5916521e-19
   3.8186143e-19  -5.9816367e-19
   1.6421543e-19   3.3021682e-19
  -1.5879857e-19   8.9777992e-20
   6.1310596e-20  -9.6039482e-20
   2.6365965e-20   5.3018684e-20
  -2.5496252e-20   1.4414502e-20
   9.8438569e-21  -1.5419829e-20
   4.2332454e-21   8.5125309e-21
  -4.0936066e-21   2.3143519e-21
   1.5805020e-21  -2.4757644e-21
   6.7967796e-22   1.3667480e-21
  -6.5725796e-22   3.7158584e-22
   2.5376096e-22  -3.9750177e-22
   1.0912718e-22   2.1944122e-22
  -1.0552749e-22   5.9660777e-23
   4.0743145e-23  -6.3821766e-23
   1.7521154e-23   3.5232865e-23
  -1.6943197e-23   9.5789667e-24
   6.5416049e-24  -1.0247043e-23
   2.8131472e-24   5.6568898e-24
  -2.7203521e-24   1.5379720e-24
   1.0503017e-24  -1.6452365e-24
   4.5167100e-25   9.0825431e-25
  -4.3677208e-25   2.4693245e-25
   1.6863348e-25  -2.6415454e-25
   7.2519025e-26   1.4582676e-25
  -7.0126897e-26   3.9646780e-26
   2.7075318e-26  -4.2411910e-26
   1.1643451e-26   2.3413534e-26
  -1.1259377e-26   6.3655755e-27
   4.3471369e-27  -6.8095371e-27
   1.8694397e-27   3.7592112e-27
  -1.8077740e-27   1.0220389e-27
   6.9796408e-28  -1.0933201e-27
   3.0015198e-28   6.0356838e-28
  -2.9025110e-28   1.6409569e-28
   1.1206315e-28  -1.7554040e-28
  -2.0000000e-01   0.0000000e+00
   4.4000000e-03  -1.5160000e-01
  -4.4848400e-02   1.0895600e-02
   8.0034312e-03  -3.1042380e-02
  -2.5354770e-03   7.8277804e-03
   5.0968711e-03   1.9943691e-04
  -2.9581526e-04  -6.4045709e-04
  -2.6845885e-04  -5.4232869e-04
  -2.1192865e-04  -4.6805708e-04
  -1.9984367e-04  -3.9425236e-04
  -1.5004964e-04  -3.4255970e-04
  -1.5059362e-04  -2.8606139e-04
  -1.0408130e-04  -2.5129953e-04
  -1.1561144e-04  -2.0690963e-04
  -6.9552345e-05  -1.8504918e-04
  -9.1208726e-05  -1.4888070e-04
  -4.3171890e-05  -1.3708952e-04
  -7.4729646e-05  -1.0619290e-04
  -2.2503905e-05  -1.0253185e-04
  -6.4277614e-05  -7.4619166e-05
  -5.7287055e-06  -7.7824191e-05
  -5.8517215e-05  -5.1063793e-05
   8.5322622e-06  -6.0391504e-05
  -1.1520258e-05   9.6826063e-06
   6.4890442e-06  -6.1083696e-06
   4.1007420e-06   5.4126769e-06
  -2.6592737e-06   1.2757197e-06
   8.8006751e-07  -1.6700095e-06
   2.8433013e-07   7.7532366e-07
  -3.6879741e-07   2.2486348e-07
   1.5292562e-07  -2.1861044e-07
   7.2527213e-08   1.3121730e-07
  -6.3392265e-08   3.4663818e-08
   2.3718128e-08  -3.8657442e-08
   9.7138143e-09   2.0584100e-08
  -9.8778226e-09   5.6689579e-09
   3.8681210e-09  -5.9511019e-09
   1.6983553e-09   3.3396833e-09
  -1.6075282e-09   9.0276062e-10
   6.1674346e-10  -9.7385826e-10
   2.6271566e-10   5.3371290e-10
  -2.5655027e-10   1.4547862e-10
   9.9332339e-11  -1.5504040e-10
   4.2897020e-11   8.5870863e-11
  -4.1302349e-11   2.3319279e-11
   1.5926267e-11  -2.4987656e-11
   6.8359731e-12   1.3774294e-11
  -6.6233883e-12   3.7468338e-12
   2.5586755e-12  -4.0051363e-12
   1.1012613e-12   2.2124880e-12
  -1.0640074e-12   6.0138309e-13
   4.1069887e-13  -6.4354281e-13
   1.7654982e-13   3.5516431e-13
  -1.7079274e-13   9.6570605e-14
   6.5948910e-14  -1.0329026e-13
   2.8365425e-14   5.7028964e-14
  -2.7424969e-14   1.5504083e-14
   1.0587979e-14  -1.6586520e-14
   4.5529018e-15   9.1560666e-15
  -4.4030628e-15   2.4893653e-15
   1.7000187e-15  -2.6629036e-15
   7.3109962e-16   1.4700970e-15
  -7.0695869e-16   3.9968022e-16
   2.7294716e-16  -4.2756135e-16
   1.1737622e-16   2.3603286e-16
  -1.1350620e-16   6.4171912e-17
   4.3823848e-17  -6.8647111e-17
   1.8846105e-17   3.7896900e-17
  -1.8224315e-17   1.0303235e-17
   7.0362180e-18  -1.1021854e-17
   3.0258410e-18   6.0846106e-18
  -2.9260391e-18   1.6542603e-18
   1.1297165e-18  -1.7696331e-18
   4.8582315e-19   9.7692863e-19
  -4.6979703e-19   2.6560324e-19
   1.8138402e-19  -2.8412767e-19
   7.8002211e-20   1.5685287e-19
  -7.5429260e-20   4.2644520e-20
   2.9122515e-20  -4.5618714e-20
   1.2523829e-20   2.5183859e-20
  -1.2110712e-20   6.8468835e-21
   4.6758287e-21  -7.3244143e-21
   2.0107898e-21   4.0434493e-21
  -1.9444617e-21   1.0993164e-21
   7.5073793e-22  -1.1759872e-21
   3.2284683e-22   6.4920487e-22
  -3.1219732e-22   1.7650315e-22
   1.2053637e-22  -1.8881321e-22
   5.1835374e-23   1.0423451e-22
  -5.0125522e-23   2.8338850e-23
   1.9352981e-23  -3.0315318e-23
   8.3225423e-24   1.6735599e-23
  -8.0480130e-24   4.5500060e-24
   3.1072601e-24  -4.8673422e-24
   1.3362440e-24   2.6870208e-24
  -1.2921663e-24   7.3053617e-25
   4.9889295e-25  -7.8148678e-25
   2.1454358e-25   4.3142050e-25
  -2.0746659e-25   1.1729283e-25
   8.0100850e-26  -1.2547332e-25
   3.4446513e-26   6.9267662e-26
  -2.0000000e-01   2.0000000e-01
   1.3320000e-01  -9.7400000e-02
   9.3215000e-02   1.0973420e-01
  -5.4316066e-02   2.4462477e-02
   1.6948789e-02  -3.4542247e-02
   4.7069206e-03   1.5048216e-02
  -7.1255042e-03   4.4771796e-03
   3.0400647e-03  -4.1878165e-03
   1.4928359e-03   2.6007740e-03
  -1.2586703e-03   6.7935976e-04
   4.6519843e-04  -7.6996556e-04
   1.8672685e-04   4.0430468e-04
  -1.9385353e-04   1.1191286e-04
   7.6336661e-05  -1.1661259e-04
   3.3785248e-05   6.5867306e-05
  -3.1716238e-05   1.7764602e-05
   1.2138161e-05  -1.9226701e-05
   5.1510940e-06   1.0506979e-05
  -5.0497611e-06   2.8668778e-06
   1.9573640e-06  -3.0507950e-06
   8.4668594e-07   1.6918918e-06
  -8.1382957e-07   4.5924576e-07
   3.1365852e-07  -4.9242721e-07
   1.3453039e-07   2.7129185e-07
  -1.3044676e-07   7.3810796e-08
   5.0403982e-08  -7.8875917e-08
   2.1701206e-08   4.3583257e-08
  -2.0959930e-08   1.1845423e-08
   8.0895710e-09  -1.2677517e-08
   3.4770004e-09   6.9957803e-09
  -3.3641347e-09   1.9022580e-09
   1.2990651e-09  -2.0345022e-09
   5.5878075e-10   1.1233539e-09
  -5.4021739e-10   3.0539317e-10
   2.0855798e-10  -3.2672323e-10
   8.9678665e-11   1.8035313e-10
  -8.6729938e-11   4.9035082e-11
   3.3486651e-11  -5.2452786e-11
   1.4401256e-11   2.8957668e-11
  -1.3925535e-11   7.8727902e-12
   5.3764386e-12  -8.4220295e-12
   2.3120311e-12   4.6493131e-12
  -2.2358146e-12   1.2640435e-12
   8.6323190e-13  -1.3521917e-12
   3.7122715e-13   7.4648413e-13
  -3.5897827e-13   2.0295052e-13
   1.3859765e-13  -2.1710594e-13
   5.9602185e-14   1.1985314e-13
  -5.7636386e-14   3.2585218e-14
   2.2252881e-14  -3.4857787e-14
   9.5696313e-15   1.9243302e-14
  -9.2539473e-15   5.2317871e-15
   3.5728577e-15  -5.5966777e-15
   1.5364679e-15   3.0896491e-15
  -1.4857869e-15   8.4000130e-16
   5.7364815e-16  -8.9858615e-16
   2.4669134e-16   4.9606546e-16
  -2.3855383e-16   1.3486823e-16
   9.2103322e-17  -1.4427452e-16
   3.9608041e-17   7.9646869e-17
  -3.8301528e-17   2.1654065e-17
   1.4787851e-17  -2.3164307e-17
   6.3593576e-18   1.2787878e-17
  -6.1495860e-18   3.4767156e-18
   2.3742958e-18  -3.7191962e-18
   1.0210404e-18   2.0531857e-18
  -9.8736021e-19   5.5821169e-19
   3.8121026e-19  -5.9714367e-19
   1.6393539e-19   3.2965372e-19
  -1.5852778e-19   8.9624899e-20
   6.1206046e-20  -9.5875710e-20
   2.6321005e-20   5.2928274e-20
  -2.5452775e-20   1.4389922e-20
   9.8270707e-21  -1.5393534e-20
   4.2260266e-21   8.4980149e-21
  -4.0866259e-21   2.3104054e-21
   1.5778068e-21  -2.4715426e-21
   6.7851894e-22   1.3644174e-21
  -6.5613717e-22   3.7095219e-22
   2.5332823e-22  -3.9682393e-22
   1.0894109e-22   2.1906702e-22
  -1.0534754e-22   5.9559041e-23
   4.0673668e-23  -6.3712934e-23
   1.7491276e-23   3.5172784e-23
  -1.6914305e-23   9.5626322e-24
   6.5304498e-24  -1.0229570e-23
   2.8083500e-24   5.6472434e-24
  -2.7157132e-24   1.5353493e-24
   1.0485107e-24  -1.6424309e-24
   4.5090079e-25   9.0670551e-25
  -4.3602727e-25   2.4651137e-25
   1.6834592e-25  -2.6370409e-25
   7.2395362e-26   1.4557809e-25
  -7.0007313e-26   3.9579173e-26
   2.7029148e-26  -4.2339587e-26
   1.1623596e-26   2.3373608e-26
  -1.1240177e-26   6.3547207e-27
   4.3397240e-27  -6.7979251e-27
   1.8662519e-27   3.7528008e-27
  -1.8046913e-27   1.0202961e-27
   6.9677388e-28  -1.0914557e-27
  -2.0000000e-01   4.0000000e-01
   2.6200000e-01  -4.3200000e-02
   2.3127840e-01   2.0857280e-01
  -1.0540320e-01   3.8975627e-02
   2.7419174e-02  -6.9333228e-02
   3.2697144e-03   2.5003637e-02
  -1.1657465e-02   8.0717501e-03
   5.4546713e-03  -6.6489145e-03
   2.9579729e-03   4.6240778e-03
  -2.2500188e-03   1.1656523e-03
   8.0018049e-04  -1.3896225e-03
   3.0012088e-04   6.9863372e-04
  -3.3407498e-04   1.9651730e-04
   1.3390679e-04  -1.9997265e-04
   6.0745589e-05   1.1531721e-04
  -5.5591057e-05   3.0879532e-05
   2.1109422e-05  -3.3769668e-05
   8.8508158e-06   1.8288938e-05
  -8.7852331e-06   5.0062645e-06
   3.4173094e-06  -5.3025090e-06
   1.4858912e-06   2.9526628e-06
  -1.4206132e-06   8.0031913e-07
   5.4665901e-07  -8.5993832e-07
   2.3391276e-07   4.7290428e-07
  -2.2736538e-07   1.2874649e-07
   8.7914775e-08  -1.3745266e-07
   3.7891019e-08   7.6012023e-08
  -3.6557183e-08   2.0653248e-08
   1.4104950e-08  -2.2113315e-08
   6.0596324e-09   1.2198253e-08
  -5.8657799e-09   3.3173153e-09
   2.2653982e-09  -3.5472687e-09
   9.7464496e-10   1.9589500e-09
  -9.4206174e-10   5.3252629e-10
   3.6367229e-10  -5.6976817e-10
   1.5636214e-10   3.1449240e-10
  -1.5123548e-10   8.5507572e-11
   5.8394057e-11  -9.1463945e-11
   2.5113983e-11   5.0496250e-11
  -2.4283331e-11   1.3728378e-11
   9.3753085e-12  -1.4686374e-11
   4.0315899e-12   8.1073754e-12
  -3.8987637e-12   2.2042240e-12
   1.5052931e-12  -2.3579181e-12
   6.4734676e-13   1.3017089e-12
  -6.2598169e-13   3.5390155e-13
   2.4168419e-13  -3.7858680e-13
   1.0393287e-13   2.0899790e-13
  -1.0050535e-13   5.6821614e-14
   3.8804237e-14  -6.0784394e-14
   1.6687407e-14   3.3556174e-14
  -1.6136893e-14   9.1231059e-15
   6.2302918e-15  -9.7594029e-15
   2.6792660e-15   5.3876807e-15
  -2.5908915e-15   1.4647811e-15
   1.0003187e-15  -1.5669400e-15
   4.3017665e-16   8.6503117e-16
  -4.1598644e-16   2.3518108e-16
   1.6060831e-16  -2.5158365e-16
   6.9067865e-17   1.3888695e-16
  -6.6789599e-17   3.7760017e-17
   2.5786822e-17  -4.0393551e-17
   1.1089348e-17   2.2299300e-17
  -1.0723551e-17   6.0626418e-18
   4.1402595e-18  -6.4854759e-18
   1.7804742e-18   3.5803128e-18
  -1.7217432e-18   9.7340075e-19
   6.6474843e-19  -1.0412897e-18
   2.8586796e-19   5.7484496e-19
  -2.7643824e-19   1.5628649e-19
   1.0673014e-19  -1.6718655e-19
   4.5898153e-20   9.2295490e-20
  -4.4384147e-20   2.5092919e-20
   1.7136291e-20  -2.6843002e-20
   7.3692785e-21   1.4818704e-20
  -7.1261938e-21   4.0288485e-21
   2.7513547e-21  -4.3098370e-21
   1.1831906e-21   2.3792495e-21
  -1.1441616e-21   6.4686058e-22
   4.4174977e-22  -6.9197531e-22
   1.8996976e-22   3.8200561e-22
  -1.8370338e-22   1.0385812e-22
   7.0926101e-23  -1.1110161e-22
   3.0501011e-23   6.1333747e-23
  -2.9494898e-23   1.6675167e-23
   1.1387695e-23  -1.7838162e-23
   4.8971565e-24   9.8475739e-24
  -4.7356178e-24   2.6773179e-24
   1.8283763e-24  -2.8640451e-24
   7.8627368e-25   1.5810988e-24
  -7.6033748e-25   4.2986264e-25
   2.9355896e-25  -4.5984304e-25
   1.2624189e-25   2.5385677e-25
  -1.2207765e-25   6.9017537e-26
   4.7133002e-26  -7.3831105e-26
   2.0269043e-26   4.0758530e-26
  -1.9600444e-26   1.1081262e-26
   7.5675423e-27  -1.1854115e-26
   3.2543406e-27   6.5440749e-27
  -3.1469922e-27   1.7791762e-27
   1.2150233e-27  -1.9032633e-27
  -2.0000000e-01   6.0000000e-01
   3.9080000e-01   1.1000000e-02
  -2.0703000e-02  -5.0570200e-02
  -2.3472242e-02  -4.1518697e-02
  -1.3722027e-02  -3.7266463e-02
  -1.8612390e-02  -2.9842722e-02
  -8.3709999e-03  -2.7641171e-02
  -1.5353608e-02  -2.1247687e-02
  -4.1588232e-03  -2.0712188e-02
  -1.3316321e-02  -1.4883538e-02
  -7.1799646e-04  -1.5766108e-02
  -1.2234055e-02  -1.0127523e-02
   2.2306537e-03  -1.2285985e-02
  -1.8804814e-03   2.3597684e-03
   1.5610614e-03  -7.8590764e-04
   1.2073053e-03   1.2686259e-03
  -6.3312874e-04   2.6478598e-04
   1.8445101e-04  -4.0815458e-04
   4.0812210e-05   1.6534697e-04
  -7.7857440e-05   5.0710418e-05
   3.4370373e-05  -4.5273416e-05
   1.7547356e-05   2.9302251e-05
  -1.4210232e-05   7.5529853e-06
   5.1767476e-06  -8.7244970e-06
   2.0274233e-06   4.5067775e-06
  -2.1587213e-06   1.2549993e-06
   8.5571141e-07  -1.2962060e-06
   3.8227135e-07   7.3781468e-07
  -3.5542342e-07   1.9845909e-07
   1.3562697e-07  -2.1562854e-07
   5.7298824e-08   1.1743985e-07
  -5.6431724e-08   3.2082452e-08
   2.1902597e-08  -3.4080902e-08
   9.4926996e-09   1.8929211e-08
  -9.1060742e-09   5.1353756e-09
   3.5075155e-09  -5.5107174e-09
   1.5030728e-09   3.0339474e-09
  -1.4587727e-09   8.2564894e-10
   5.6381092e-10  -8.8199882e-10
   2.4284140e-10   4.8750095e-10
  -2.3445159e-10   1.3248287e-10
   9.0476902e-11  -1.4181145e-10
   3.8881282e-11   7.8244560e-11
  -3.7625993e-11   2.1276897e-11
   1.4530093e-11  -2.2754464e-11
   6.2504755e-12   1.2564682e-11
  -6.0423375e-12   3.4157406e-12
   2.3326683e-12  -3.6544262e-12
   1.0029979e-12   2.0172095e-12
  -9.7005351e-13   5.4845174e-13
   3.7454410e-13  -5.8667014e-13
   1.6107882e-13   3.2388759e-13
  -1.5575533e-13   8.8055711e-14
   6.0134495e-14  -9.4199443e-14
   2.5859467e-14   5.2001755e-14
  -2.5007188e-14   1.4138132e-14
   9.6551154e-15  -1.5124014e-14
   4.1521314e-15   8.3493077e-15
  -4.0151161e-15   2.2699676e-15
   1.5501917e-15  -2.4282968e-15
   6.6663960e-16   1.3405376e-15
  -6.4465342e-16   3.6446042e-16
   2.4889489e-16  -3.8987852e-16
   1.0703485e-16   2.1523322e-16
  -1.0350391e-16   5.8516683e-17
   3.9961830e-17  -6.2597941e-17
   1.7185138e-17   3.4557221e-17
  -1.6618284e-17   9.3952782e-18
   6.4161614e-18  -1.0050539e-17
   2.7592029e-18   5.5484116e-18
  -2.6681859e-18   1.5084792e-18
   1.0301607e-18  -1.6136870e-18
   4.4300947e-19   8.9083727e-19
  -4.2839636e-19   2.4219719e-19
   1.6539971e-19  -2.5908900e-19
   7.1128383e-20   1.4303033e-19
  -6.8782120e-20   3.8886499e-20
   2.6556112e-20  -4.1598605e-20
   1.1420171e-20   2.2964548e-20
  -1.1043463e-20   6.2435070e-21
   4.2637747e-21  -6.6789549e-21
   1.8335907e-21   3.6871233e-21
  -1.7731075e-21   1.0024399e-21
   6.8457967e-22  -1.0723542e-21
   2.9439616e-22   5.9199414e-22
  -2.8468515e-22   1.6094894e-22
   1.0991419e-22  -1.7217418e-22
   4.7267420e-23   9.5048915e-23
  -4.5708247e-23   2.5841509e-23
   1.7647513e-23  -2.7643802e-23
   7.5891240e-24   1.5260786e-23
  -7.3387875e-24   4.1490400e-24
   2.8334351e-24  -4.4384111e-24
   1.2184884e-24   2.4502290e-24
  -1.1782951e-24   6.6615819e-25
   4.5492837e-25  -7.1261881e-25
   1.9563707e-25   3.9340187e-25
  -1.8918375e-25   1.0695649e-25
   7.3042019e-26  -1.1441607e-25
   3.1410939e-26   6.3163499e-26
  -3.0374810e-26   1.7172633e-26
  -2.0000000e-01   8.0000000e-01
   5.1960000e-01   6.5200000e-02
  -5.0841200e-02  -4.9991200e-02
   2.8280804e-03  -5.5957573e-02
  -1.5427213e-02   4.9704484e-03
   3.5403675e-03  -1.0346836e-02
  -2.8244016e-05   3.2968045e-03
   2.1237635e-03   8.7202506e-04
  -4.8695409e-04   2.1574223e-06
   1.2102370e-05  -3.6852654e-04
  -1.0770625e-04   2.7594468e-05
   2.0140375e-05  -7.4163240e-05
  -5.1033355e-06   1.9504614e-05
   1.2673245e-05   1.4174222e-06
  -1.1603614e-06  -1.2782401e-06
  -4.7335948e-08  -1.3622463e-06
  -1.0696638e-06  -8.6783467e-07
   2.0941666e-07  -1.0632624e-06
  -1.4741978e-07   2.1712019e-07
   1.4306863e-07  -5.2904620e-08
   1.1682405e-07   1.1533041e-07
  -5.7840281e-08   2.3089127e-08
   1.6141884e-08  -3.7585780e-08
   2.9685966e-09   1.4561508e-08
  -6.8315990e-09   4.5528392e-09
   3.0823236e-09  -3.9445326e-09
   1.6109709e-09   2.6221531e-09
  -1.2732514e-09   6.7022926e-10
   4.5963918e-10  -7.8349245e-10
   1.7715421e-10   4.0058680e-10
  -1.9175668e-10   1.1197566e-10
   7.6330975e-11  -1.1500616e-10
   3.4298803e-11   6.5784110e-11
  -3.1698427e-11   1.7664848e-11
   1.2073527e-11  -1.9240234e-11
   5.0862262e-12   1.0456711e-11
  -5.0239929e-12   2.8587530e-12
   1.9515648e-12  -3.0334645e-12
   8.4685562e-13   1.6864728e-12
  -8.1133820e-13   4.5737430e-13
   3.1239849e-13  -4.9104592e-13
   1.3379716e-13   2.7023126e-13
  -1.2992850e-13   7.3551055e-14
   5.0225307e-14  -7.8553465e-14
   2.1638118e-14   4.3426661e-14
  -2.0885216e-14   1.1800793e-14
   8.0591856e-15  -1.2632978e-14
   3.4629456e-15   6.9696542e-15
  -3.3515284e-15   1.8953026e-15
   1.2943085e-15  -2.0268315e-15
   5.5680619e-16   1.1192299e-15
  -5.3823721e-16   3.0426132e-16
   2.0778551e-16  -3.2552899e-16
   8.9341373e-17   1.7968590e-16
  -8.6408855e-17   4.8854442e-17
   3.3363255e-17  -5.2258359e-17
   1.4348557e-17   2.8850905e-17
  -1.3874209e-17   7.8437091e-18
   5.3565812e-18  -8.3910055e-18
   2.3034653e-18   4.6321453e-18
  -2.2275576e-18   1.2593799e-18
   8.6004690e-19  -1.3471967e-18
   3.6985937e-19   7.4372960e-19
  -3.5765372e-19   2.0220134e-19
   1.3808605e-19  -2.1630496e-19
   5.9382038e-20   1.1941075e-19
  -5.7423636e-20   3.2464961e-20
   2.2170755e-20  -3.4729111e-20
   9.5343238e-21   1.9172282e-20
  -9.2197947e-21   5.2124770e-21
   3.5596707e-21  -5.5760231e-21
   1.5307963e-21   3.0782456e-21
  -1.4803031e-21   8.3690107e-22
   5.7153096e-22  -8.9526954e-22
   2.4578092e-22   4.9423460e-22
  -2.3767339e-22   1.3437045e-22
   9.1763386e-23  -1.4374204e-22
   3.9461852e-23   7.9352908e-23
  -3.8160165e-23   2.1574144e-23
   1.4733273e-23  -2.3078812e-23
   6.3358869e-24   1.2740681e-23
  -6.1268892e-24   3.4638838e-24
   2.3655327e-24  -3.7054695e-24
   1.0172720e-24   2.0456078e-24
  -9.8371607e-25   5.5615145e-25
   3.7980329e-25  -5.9493974e-25
   1.6333034e-25   3.2843704e-25
  -1.5794269e-25   8.9294112e-26
   6.0980147e-26  -9.5521853e-26
   2.6223859e-26   5.2732927e-26
  -2.5358834e-26   1.4336812e-26
   9.7908010e-27  -1.5336720e-26
   4.2104292e-27   8.4666505e-27
  -4.0715430e-27   2.3018782e-27
   1.5719835e-27  -2.4624206e-27
   6.7601467e-28   1.3593816e-27
  -6.5371550e-28   3.6958308e-28
   2.5239325e-28  -3.9535933e-28
   1.0853901e-28   2.1825849e-28
  -1.0495872e-28   5.9339221e-29
   4.0523550e-29  -6.3477783e-29
  -2.0000000e-01   1.0000000e+00
   6.4840000e-01   1.1940000e-01
  -8.0979400e-02  -4.9412200e-02
   2.9128403e-02  -7.0396449e-02
   4.5261319e-03   2.6402607e-02
  -1.2352647e-02   8.3741568e-03
   5.6647152e-03  -7.0939102e-03
   3.0108405e-03   4.8113972e-03
  -2.3384877e-03   1.2221796e-03
   8.3853040e-04  -1.4413630e-03
   3.1930420e-04   7.3138875e-04
  -3.4994238e-04   2.0502028e-04
   1.3973179e-04  -2.0969583e-04
   6.3057204e-05   1.2038375e-04
  -5.8019196e-05   3.2285906e-05
   2.2068546e-05  -3.5229070e-05
   9.2771696e-06   1.9116239e-05
  -9.1836728e-06   5.2291108e-06
   3.5695882e-06  -5.5441350e-06
   1.5503789e-06   3.0844981e-06
  -1.4839688e-06   8.3631118e-07
   5.7123171e-07  -8.9820801e-07
   2.4455170e-07   4.9414278e-07
  -2.3758189e-07   1.3451000e-07
   9.1851243e-08  -1.4363486e-07
   3.9578703e-08   7.9416888e-08
  -3.8194333e-08   2.1579719e-08
   1.4737614e-08  -2.3103201e-08
   6.3320732e-09   1.2745297e-08
  -6.1288648e-09   3.4659881e-09
   2.3669314e-09  -3.7063968e-09
   1.0182816e-09   2.0467554e-09
  -9.8428548e-10   5.5640243e-10
   3.7997745e-10  -5.9530334e-10
   1.6337591e-10   3.2859209e-10
  -1.5801599e-10   8.9340652e-11
   6.1011731e-11  -9.5564805e-11
   2.6239549e-11   5.2759920e-11
  -2.5371905e-11   1.4343835e-11
   9.7956119e-12  -1.5344725e-11
   4.2123467e-12   8.4708337e-12
  -4.0735482e-12   2.3030381e-12
   1.5727746e-12  -2.4636262e-12
   6.7636575e-13   1.3600641e-12
  -6.5404416e-13   3.6976701e-13
   2.5251892e-13  -3.9555862e-13
   1.0859228e-13   2.1836728e-13
  -1.0501101e-13   5.9368917e-14
   4.0543825e-14  -6.3509368e-14
   1.7435494e-14   3.5060493e-14
  -1.6860307e-14   9.5320944e-15
   6.5095956e-15  -1.0196915e-14
   2.7993779e-15   5.6292101e-15
  -2.7070410e-15   1.5304471e-15
   1.0451629e-15  -1.6371859e-15
   4.4946139e-16   9.0381044e-16
  -4.3463507e-16   2.4572423e-16
   1.6780837e-16  -2.6286212e-16
   7.2164174e-17   1.4511324e-16
  -6.9783772e-17   3.9452795e-17
   2.6942843e-17  -4.2204391e-17
   1.1586483e-17   2.3298976e-17
  -1.1204287e-17   6.3344296e-18
   4.3258670e-18  -6.7762192e-18
   1.8602927e-18   3.7408179e-18
  -1.7989288e-18   1.0170382e-18
   6.9454905e-19  -1.0879706e-18
   2.9868339e-19   6.0061521e-19
  -2.8883095e-19   1.6329280e-19
   1.1151484e-19  -1.7468151e-19
   4.7955763e-20   9.6433089e-20
  -4.6373885e-20   2.6217832e-20
   1.7904509e-20  -2.8046372e-20
   7.6996427e-21   1.5483026e-20
  -7.4456605e-21   4.2094614e-21
   2.8746977e-21  -4.5030466e-21
   1.2362330e-21   2.4859111e-21
  -1.1954543e-21   6.7585929e-22
   4.6155338e-22  -7.2299651e-22
   1.9848609e-22   3.9913089e-22
  -1.9193878e-22   1.0851407e-22
   7.4105712e-23  -1.1608229e-22
   3.1868368e-23   6.4083333e-23
  -3.0817151e-23   1.7422713e-23
   1.1898205e-23  -1.8637845e-23
   5.1166956e-24   1.0289040e-23
  -4.9479152e-24   2.7973419e-24
   1.9103423e-24  -2.9924401e-24
   8.2152226e-25   1.6519793e-24
  -7.9442335e-25   4.4913335e-25
   3.0671919e-25  -4.8045776e-25
   1.3190130e-25   2.6523715e-25
  -1.2755038e-25   7.2111587e-26
   4.9245971e-26  -7.7140947e-26
   2.1177703e-26   4.2585731e-26
  -2.0479130e-26   1.1578034e-26
   7.9067946e-27  -1.2385534e-26
   3.4002324e-27   6.8374453e-27
  -3.2880716e-27   1.8589365e-27
   1.2694927e-27  -1.9885864e-27
   5.4593175e-28   1.0978010e-27
   0.0000000e+00  -1.0000000e+00
  -3.2300000e-01   4.9000000e-02
   3.8662000e-02  -2.3155500e-01
  -3.8604633e-02   4.1811851e-02
   2.7776134e-02  -1.7931300e-02
   2.0206651e-02   2.2766227e-02
  -1.1303497e-02   4.9545590e-03
   3.4394129e-03  -7.2253651e-03
   8.8549754e-04   3.0643003e-03
  -1.4480623e-03   9.2184223e-04
   6.2552377e-04  -8.4781199e-04
   3.1164697e-04   5.3445552e-04
  -2.5884987e-04   1.3893040e-04
   9.5165876e-05  -1.5855806e-04
   3.7861005e-05   8.2760055e-05
  -3.9666826e-05   2.2958499e-05
   1.5657944e-05  -2.3845701e-05
   6.9536739e-06   1.3506899e-05
  -6.5048273e-06   3.6392918e-06
   2.4868102e-06  -3.9444110e-06
   1.0536095e-06   2.1528825e-06
  -1.0346232e-06   5.8768122e-07
   4.0122842e-07  -6.2498280e-07
   1.7368035e-07   3.4679215e-07
  -1.6681840e-07   9.4114554e-08
   6.4279777e-08  -1.0094330e-07
   2.7561186e-08   5.5598686e-08
  -2.6733442e-08   1.5128147e-08
   1.0330663e-08  -1.6164221e-08
   4.4484567e-09   8.9326089e-09
  -4.2958710e-09   2.4276841e-09
   1.6579378e-09  -2.5983678e-09
   7.1255694e-10   1.4337750e-09
  -6.8947254e-10   3.8987185e-10
   2.6624587e-10  -4.1696491e-10
   1.1452646e-10   2.3023302e-10
  -1.1071848e-10   6.2590283e-11
   4.2743949e-11  -6.6962643e-11
   1.8379402e-11   3.6963401e-11
  -1.7775304e-11   1.0049783e-11
   6.8631168e-12  -1.0750189e-11
   2.9515662e-12   5.9348953e-12
  -2.8540494e-12   1.6135316e-12
   1.1019034e-12  -1.7261024e-12
   4.7385055e-13   9.5287893e-13
  -4.5823121e-13   2.5906649e-13
   1.7691990e-13  -2.7713224e-13
   7.6083318e-14   1.5299236e-13
  -7.3572813e-14   4.1594815e-14
   2.8405663e-14  -4.4495997e-14
   1.2215493e-14   2.4563966e-14
  -1.1812608e-14   6.6783589e-15
   4.5607405e-15  -7.1441217e-15
   1.9613018e-15   3.9439255e-15
  -1.8966017e-15   1.0722576e-15
   7.3225916e-16  -1.1470423e-15
   3.1489991e-16   6.3322529e-16
  -3.0451285e-16   1.7215874e-16
   1.1756951e-16  -1.8416573e-16
   5.0559530e-17   1.0166889e-16
  -4.8891741e-17   2.7641318e-17
   1.8876627e-17  -2.9569142e-17
   8.1176899e-18   1.6323670e-17
  -7.8499195e-18   4.4380126e-18
   3.0307783e-18  -4.7475376e-18
   1.3033539e-18   2.6208827e-18
  -1.2603611e-18   7.1255480e-19
   4.8661323e-19  -7.6225134e-19
   2.0926281e-19   4.2080154e-19
  -2.0236002e-19   1.1440580e-19
   7.8129254e-20  -1.2238493e-19
   3.3598650e-20   6.7562713e-20
  -3.2490357e-20   1.8368673e-20
   1.2544213e-20  -1.9649780e-20
   5.3945046e-21   1.0847679e-20
  -5.2165603e-21   2.9492225e-21
   2.0140636e-21  -3.1549134e-21
   8.6612650e-22   1.7416729e-21
  -8.3755626e-22   4.7351887e-22
   3.2337239e-22  -5.0654403e-22
   1.3906283e-22   2.7963810e-22
  -1.3447568e-22   7.6026858e-23
   5.1919762e-23  -8.1329285e-23
   2.2327538e-23   4.4897907e-23
  -2.1591037e-23   1.2206659e-23
   8.3360909e-24  -1.3058001e-23
   3.5848467e-24   7.2086817e-24
  -3.4665961e-24   1.9598668e-24
   1.3384193e-24  -2.0965560e-24
   5.7557290e-25   1.1574057e-24
  -5.5658693e-25   3.1467070e-25
   2.1489284e-25  -3.3661713e-25
   9.2412367e-26   1.8582980e-25
  -8.9364032e-26   5.0522643e-26
   3.4502590e-26  -5.4046300e-26
   1.4837470e-26   2.9836310e-26
  -1.4348038e-26   8.1117734e-27
   5.5396389e-27  -8.6775220e-27
   2.3822624e-27   4.7904340e-27
  -2.3036806e-27   1.3024035e-27
   8.8942885e-28  -1.3932385e-27
   0.0000000e+00  -8.0000000e-01
  -2.5840000e-01   3.9200000e-02
   3.0929600e-02  -1.8524400e-01
  -3.0883706e-02   3.3449481e-02
   2.2220907e-02  -1.4345040e-02
   1.6165321e-02   1.8212982e-02
  -9.0427975e-03   3.9636472e-03
   2.7515303e-03  -5.7802921e-03
   7.0839803e-04   2.4514402e-03
  -1.1584499e-03   7.3747378e-04
   5.0041901e-04  -6.7824959e-04
   2.4931758e-04   4.2756441e-04
  -2.0707990e-04   1.1114432e-04
   7.6132701e-05  -1.2684645e-04
   3.0288804e-05   6.6208044e-05
  -3.1733461e-05   1.8366799e-05
   1.2526355e-05  -1.9076561e-05
   5.5629391e-06   1.0805519e-05
  -5.2038619e-06   2.9114335e-06
   1.9894481e-06  -3.1555288e-06
   8.4288763e-07   1.7223060e-06
  -8.2769859e-07   4.7014498e-07
   3.2098273e-07  -4.9998624e-07
   1.3894428e-07   2.7743372e-07
  -1.3345472e-07   7.5291643e-08
   5.1423822e-08  -8.0754640e-08
   2.2048949e-08   4.4478949e-08
  -2.1386753e-08   1.2102518e-08
   8.2645300e-09  -1.2931377e-08
   3.5587654e-09   7.1460871e-09
  -3.4366968e-09   1.9421473e-09
   1.3263502e-09  -2.0786942e-09
   5.7004555e-10   1.1470200e-09
  -5.5157803e-10   3.1189748e-10
   2.1299669e-10  -3.3357193e-10
   9.1621172e-11   1.8418642e-10
  -8.8574786e-11   5.0072226e-11
   3.4195159e-11  -5.3570115e-11
   1.4703522e-11   2.9570721e-11
  -1.4220243e-11   8.0398263e-12
   5.4904935e-12  -8.6001514e-12
   2.3612530e-12   4.7479163e-12
  -2.2832395e-12   1.2908253e-12
   8.8152275e-13  -1.3808819e-12
   3.7908044e-13   7.6230314e-13
  -3.6658497e-13   2.0725319e-13
   1.4153592e-13  -2.2170579e-13
   6.0866655e-14   1.2239389e-13
  -5.8858250e-14   3.3275852e-14
   2.2724530e-14  -3.5596798e-14
   9.7723946e-15   1.9651173e-14
  -9.4500865e-15   5.3426871e-15
   3.6485924e-15  -5.7152974e-15
   1.5690414e-15   3.1551404e-15
  -1.5172814e-15   8.5780611e-16
   5.8580733e-16  -9.1763383e-16
   2.5191993e-16   5.0658023e-16
  -2.4361028e-16   1.3772699e-16
   9.4055607e-17  -1.4733258e-16
   4.0447624e-17   8.1335114e-17
  -3.9113393e-17   2.2113054e-17
   1.5101302e-17  -2.3655314e-17
   6.4941519e-18   1.3058936e-17
  -6.2799356e-18   3.5504101e-18
   2.4246227e-18  -3.7980300e-18
   1.0426831e-18   2.0967061e-18
  -1.0082889e-18   5.7004384e-19
   3.8929059e-19  -6.0980107e-19
   1.6741024e-19   3.3664124e-19
  -1.6188802e-19   9.1524637e-20
   6.2503403e-20  -9.7907942e-20
   2.6878920e-20   5.4050171e-20
  -2.5992285e-20   1.4694938e-20
   1.0035371e-20  -1.5719824e-20
   4.3156037e-21   8.6781434e-21
  -4.1732482e-21   2.3593780e-21
   1.6112509e-21  -2.5239307e-21
   6.9290120e-22   1.3933383e-21
  -6.7004501e-22   3.7881509e-22
   2.5869791e-22  -4.0523522e-22
   1.1125027e-22   2.2371048e-22
  -1.0758054e-22   6.0821486e-23
   4.1535809e-23  -6.5063428e-23
   1.7862030e-23   3.5918326e-23
  -1.7272829e-23   9.7653268e-24
   6.6688727e-24  -1.0446401e-23
   2.8678773e-24   5.7669454e-24
  -2.7732769e-24   1.5678934e-24
   1.0707355e-24  -1.6772448e-24
   4.6045832e-25   9.2592453e-25
  -4.4526954e-25   2.5173656e-25
   1.7191427e-25  -2.6929371e-25
   7.3929893e-26   1.4866384e-25
  -7.1491226e-26   4.0418114e-26
   2.7602072e-26  -4.3237040e-26
   1.1869976e-26   2.3869048e-26
  -1.1478430e-26   6.4894187e-27
   4.4317111e-27  -6.9420176e-27
   1.9058099e-27   3.8323472e-27
  -1.8429445e-27   1.0419228e-27
   7.1154308e-28  -1.1145908e-27
   0.0000000e+00  -6.0000000e-01
  -1.9380000e-01   2.9400000e-02
   2.3197200e-02  -1.3893300e-01
  -2.3162780e-02   2.5087111e-02
   1.6665680e-02  -1.0758780e-02
   1.2123991e-02   1.3659736e-02
  -6.7820981e-03   2.9727354e-03
   2.0636477e-03  -4.3352191e-03
   5.3129852e-04   1.8385802e-03
  -8.6883739e-04   5.5310534e-04
   3.7531426e-04  -5.0868720e-04
   1.8698818e-04   3.2067331e-04
  -1.5530992e-04   8.3358241e-05
   5.7099526e-05  -9.5134838e-05
   2.2716603e-05   4.9656033e-05
  -2.3800095e-05   1.3775099e-05
   9.3947662e-06  -1.4307420e-05
   4.1722043e-06   8.1041393e-06
  -3.9028964e-06   2.1835751e-06
   1.4920861e-06  -2.3666466e-06
   6.3216572e-07   1.2917295e-06
  -6.2077394e-07   3.5260873e-07
   2.4073705e-07  -3.7498968e-07
   1.0420821e-07   2.0807529e-07
  -1.0009104e-07   5.6468732e-08
   3.8567866e-08  -6.0565980e-08
   1.6536712e-08   3.3359212e-08
  -1.6040065e-08   9.0768883e-09
   6.1983975e-09  -9.6985326e-09
   2.6690740e-09   5.3595653e-09
  -2.5775226e-09   1.4566105e-09
   9.9476265e-10  -1.5590207e-09
   4.2753416e-10   8.6026498e-10
  -4.1368352e-10   2.3392311e-10
   1.5974752e-10  -2.5017895e-10
   6.8715879e-11   1.3813981e-10
  -6.6431090e-11   3.7554170e-11
   2.5646369e-11  -4.0177586e-11
   1.1027641e-11   2.2178041e-11
  -1.0665182e-11   6.0298697e-12
   4.1178701e-12  -6.4501135e-12
   1.7709397e-12   3.5609372e-12
  -1.7124296e-12   9.6811896e-13
   6.6114206e-13  -1.0356614e-12
   2.8431033e-13   5.7172736e-13
  -2.7493872e-13   1.5543989e-13
   1.0615194e-13  -1.6627934e-13
   4.5649991e-14   9.1795419e-14
  -4.4143688e-14   2.4956889e-14
   1.7043398e-14  -2.6697598e-14
   7.3292960e-15   1.4738380e-14
  -7.0875649e-15   4.0070153e-15
   2.7364443e-15  -4.2864730e-15
   1.1767811e-15   2.3663553e-15
  -1.1379610e-15   6.4335458e-16
   4.3935549e-16  -6.8822537e-16
   1.8893995e-16   3.7993517e-16
  -1.8270771e-16   1.0329524e-16
   7.0541705e-17  -1.1049944e-16
   3.0335718e-17   6.1001336e-17
  -2.9335045e-17   1.6584791e-17
   1.1325976e-17  -1.7741485e-17
   4.8706139e-18   9.7942020e-18
  -4.7099517e-18   2.6628076e-18
   1.8184670e-18  -2.8485225e-18
   7.8201234e-19   1.5725296e-18
  -7.5621664e-19   4.2753288e-19
   2.9196794e-19  -4.5735080e-19
   1.2555768e-19   2.5248093e-19
  -1.2141601e-19   6.8643478e-20
   4.6877552e-20  -7.3430957e-20
   2.0159190e-20   4.0537628e-20
  -1.9494214e-20   1.1021204e-20
   7.5265279e-21  -1.1789868e-20
   3.2367028e-21   6.5086075e-21
  -3.1299362e-21   1.7695335e-21
   1.2084382e-21  -1.8929481e-21
   5.1967590e-22   1.0450037e-21
  -5.0253375e-22   2.8411132e-22
   1.9402343e-22  -3.0392642e-22
   8.3437701e-23   1.6778286e-22
  -8.0685406e-23   4.5616115e-23
   3.1151857e-23  -4.8797571e-23
   1.3396523e-23   2.6938744e-23
  -1.2954622e-23   7.3239951e-24
   5.0016545e-24  -7.8348008e-24
   2.1509080e-24   4.3252090e-24
  -2.0799577e-24   1.1759201e-24
   8.0305159e-25  -1.2579336e-24
   3.4534374e-25   6.9444340e-25
  -3.3395216e-25   1.8880242e-25
   1.2893571e-25  -2.0197028e-25
   5.5447420e-26   1.1149788e-25
  -5.3618419e-26   3.0313586e-26
   2.0701554e-26  -3.2427780e-26
   8.9024818e-27   1.7901786e-26
  -8.6088226e-27   4.8670641e-27
   3.3237833e-27  -5.2065132e-27
   1.4293575e-27   2.8742604e-27
  -1.3822084e-27   7.8144212e-28
   5.3365731e-28  -8.3594312e-28
   0.0000000e+00  -4.0000000e-01
  -1.2920000e-01   1.9600000e-02
   1.5464800e-02  -9.2622000e-02
  -1.5441853e-02   1.6724740e-02
   1.1110454e-02  -7.1725201e-03
   8.0826606e-03   9.1064909e-03
  -4.5213987e-03   1.9818236e-03
   1.3757652e-03  -2.8901460e-03
   3.5419901e-04   1.2257201e-03
  -5.7922493e-04   3.6873689e-04
   2.5020951e-04  -3.3912480e-04
   1.2465879e-04   2.1378221e-04
  -1.0353995e-04   5.5572161e-05
   3.8066350e-05  -6.3423225e-05
   1.5144402e-05   3.3104022e-05
  -1.5866730e-05   9.1833997e-06
   6.2631774e-06  -9.5382803e-06
   2.7814696e-06   5.4027596e-06
  -2.6019309e-06   1.4557167e-06
   9.9472406e-07  -1.5777644e-06
   4.2144381e-07   8.6115302e-07
  -4.1384929e-07   2.3507249e-07
   1.6049137e-07  -2.4999312e-07
   6.9472142e-08   1.3871686e-07
  -6.6727358e-08   3.7645822e-08
   2.5711911e-08  -4.0377320e-08
   1.1024474e-08   2.2239475e-08
  -1.0693377e-08   6.0512589e-09
   4.1322650e-09  -6.4656884e-09
   1.7793827e-09   3.5730436e-09
  -1.7183484e-09   9.7107366e-10
   6.6317510e-10  -1.0393471e-09
   2.8502278e-10   5.7350999e-10
  -2.7578902e-10   1.5594874e-10
   1.0649835e-10  -1.6678597e-10
   4.5810586e-11   9.2093210e-11
  -4.4287393e-11   2.5036113e-11
   1.7097579e-11  -2.6785057e-11
   7.3517608e-12   1.4785360e-11
  -7.1101216e-12   4.0199131e-12
   2.7452467e-12  -4.3000757e-12
   1.1806265e-12   2.3739581e-12
  -1.1416198e-12   6.4541264e-13
   4.4076138e-13  -6.9044095e-13
   1.8954022e-13   3.8115157e-13
  -1.8329248e-13   1.0362660e-13
   7.0767962e-14  -1.1085289e-13
   3.0433327e-14   6.1196946e-14
  -2.9429125e-14   1.6637926e-14
   1.1362265e-14  -1.7798399e-14
   4.8861973e-15   9.8255865e-15
  -4.7250433e-15   2.6713436e-15
   1.8242962e-15  -2.8576487e-15
   7.8452072e-16   1.5775702e-15
  -7.5864069e-16   4.2890306e-16
   2.9290366e-16  -4.5881691e-16
   1.2595997e-16   2.5329012e-16
  -1.2180514e-16   6.8863494e-17
   4.7027803e-17  -7.3666291e-17
   2.0223812e-17   4.0667557e-17
  -1.9556696e-17   1.1056527e-17
   7.5506508e-18  -1.1827657e-17
   3.2470759e-18   6.5294680e-18
  -3.1399678e-18   1.7752050e-18
   1.2123113e-18  -1.8990150e-18
   5.2134156e-19   1.0483531e-18
  -5.0414443e-19   2.8502192e-19
   1.9464529e-19  -3.0490054e-19
   8.3705122e-20   1.6832062e-19
  -8.0944010e-20   4.5762319e-20
   3.1251701e-20  -4.8953971e-20
   1.3439460e-20   2.7025085e-20
  -1.2996143e-20   7.3474692e-21
   5.0176853e-21  -7.8599121e-21
   2.1578018e-21   4.3390717e-21
  -2.0866241e-21   1.1796890e-21
   8.0562544e-22  -1.2619654e-21
   3.4645060e-22   6.9666915e-22
  -3.3502250e-22   1.8940755e-22
   1.2934896e-22  -2.0261761e-22
   5.5625134e-23   1.1185524e-22
  -5.3790271e-23   3.0410743e-23
   2.0767905e-23  -3.2531714e-23
   8.9310151e-24   1.7959163e-23
  -8.6364147e-24   4.8826634e-24
   3.3344364e-24  -5.2232005e-24
   1.4339387e-24   2.8834727e-24
  -1.3866385e-24   7.8394671e-25
   5.3536773e-25  -8.3862239e-25
   2.3022916e-25   4.6296227e-25
  -2.2263477e-25   1.2586828e-25
   8.5957137e-26  -1.3464685e-25
   3.6964947e-26   7.4331920e-26
  -3.5745613e-26   2.0209057e-26
   1.3801036e-26  -2.1618520e-26
   5.9349879e-27   1.1934524e-26
  -5.7392151e-27   3.2447094e-27
   2.2158556e-27  -3.4710088e-27
   9.5290497e-28   1.9161736e-27
  -9.2147224e-28   5.2096141e-28
   3.5577154e-28  -5.5729541e-28
   0.0000000e+00  -2.0000000e-01
  -6.4600000e-02   9.8000000e-03
   7.7324000e-03  -4.6311000e-02
  -7.7209266e-03   8.3623702e-03
   5.5552268e-03  -3.5862600e-03
   4.0413303e-03   4.5532455e-03
  -2.2606994e-03   9.9091179e-04
   6.8788258e-04  -1.4450730e-03
   1.7709951e-04   6.1286005e-04
  -2.8961246e-04   1.8436845e-04
   1.2510475e-04  -1.6956240e-04
   6.2329394e-05   1.0689110e-04
  -5.1769974e-05   2.7786080e-05
   1.9033175e-05  -3.1711613e-05
   7.5722011e-06   1.6552011e-05
  -7.9333651e-06   4.5916998e-06
   3.1315887e-06  -4.7691401e-06
   1.3907348e-06   2.7013798e-06
  -1.3009655e-06   7.2785837e-07
   4.9736203e-07  -7.8888221e-07
   2.1072191e-07   4.3057651e-07
  -2.0692465e-07   1.1753624e-07
   8.0245683e-08  -1.2499656e-07
   3.4736071e-08   6.9358430e-08
  -3.3363679e-08   1.8822911e-08
   1.2855955e-08  -2.0188660e-08
   5.5122372e-09   1.1119737e-08
  -5.3466884e-09   3.0256294e-09
   2.0661325e-09  -3.2328442e-09
   8.8969134e-10   1.7865218e-09
  -8.5917419e-10   4.8553683e-10
   3.3158755e-10  -5.1967356e-10
   1.4251139e-10   2.8675499e-10
  -1.3789451e-10   7.7974370e-11
   5.3249173e-11  -8.3392983e-11
   2.2905293e-11   4.6046605e-11
  -2.2143697e-11   1.2518057e-11
   8.5487897e-12  -1.3392529e-11
   3.6758804e-12   7.3926802e-12
  -3.5550608e-12   2.0099566e-12
   1.3726234e-12  -2.1500378e-12
   5.9031325e-13   1.1869791e-12
  -5.7080988e-13   3.2270632e-13
   2.2038069e-13  -3.4522048e-13
   9.4770110e-14   1.9057579e-13
  -9.1646242e-14   5.1813298e-14
   3.5383981e-14  -5.5426447e-14
   1.5216664e-14   3.0598473e-14
  -1.4714563e-14   8.3189630e-15
   5.6811326e-15  -8.8991994e-15
   2.4430987e-15   4.9127932e-15
  -2.3625216e-15   1.3356718e-15
   9.1214810e-16  -1.4288243e-15
   3.9226036e-16   7.8878510e-16
  -3.7932034e-16   2.1445153e-16
   1.4645183e-16  -2.2940846e-16
   6.2979983e-17   1.2664506e-16
  -6.0902571e-17   3.4431747e-17
   2.3513902e-17  -3.6833145e-17
   1.0111906e-17   2.0333779e-17
  -9.7783482e-18   5.5282636e-18
   3.7753254e-18  -5.9138285e-18
   1.6235380e-18   3.2647340e-18
  -1.5699839e-18   8.8760252e-19
   6.0615567e-19  -9.4950751e-19
   2.6067078e-19   5.2417653e-19
  -2.5207221e-19   1.4251096e-19
   9.7322647e-20  -1.5245027e-19
   4.1852561e-20   8.4160309e-20
  -4.0472005e-20   2.2881159e-20
   1.5625851e-20  -2.4476986e-20
   6.7197300e-21   1.3512543e-20
  -6.4980714e-21   3.6737346e-21
   2.5088426e-21  -3.9299560e-21
   1.0789009e-21   2.1695358e-21
  -1.0433121e-21   5.8984450e-22
   4.0281272e-22  -6.3098268e-22
   1.7322530e-22   3.4833458e-22
  -1.6751125e-22   9.4703774e-23
   6.4674478e-23  -1.0130881e-22
   2.7812567e-23   5.5927620e-23
  -2.6895135e-23   1.5205372e-23
   1.0383952e-23  -1.6265857e-23
   4.4655075e-24   8.9795814e-24
  -4.3182073e-24   2.4413317e-24
   1.6672182e-24  -2.6116003e-24
   7.1696933e-25   1.4417363e-24
  -6.9331923e-25   3.9197335e-25
   2.6768386e-25  -4.1931119e-25
   1.1511458e-25   2.3148113e-25
  -1.1131739e-25   6.2934140e-26
   4.2978568e-26  -6.7323426e-26
   1.8482473e-26   3.7165960e-26
  -1.7872806e-26   1.0104529e-26
   6.9005181e-27  -1.0809260e-26
   2.9674939e-27   5.9672620e-27
  -2.8696075e-27   1.6223547e-27
   1.1079278e-27  -1.7355044e-27
   4.7645248e-28   9.5808681e-28
  -4.6073612e-28   2.6048071e-28
   1.7788577e-28  -2.7864771e-28
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   2.0000000e-01
  -9.2200000e-02   6.8200000e-02
   4.5949200e-02  -5.1405400e-02
   2.6404507e-02   3.8726834e-02
  -1.8909251e-02   9.5356240e-03
   6.5569454e-03  -1.1749058e-02
   2.3423551e-03   5.7425768e-03
  -2.7410221e-03   1.6326313e-03
   1.1117171e-03  -1.6352517e-03
   5.1238088e-04   9.5616037e-04
  -4.6128517e-04   2.5482975e-04
   1.7425863e-04  -2.8059530e-04
   7.2473797e-05   1.5106497e-04
  -7.2539903e-05   4.1439297e-05
   2.8282785e-05  -4.3755197e-05
   1.2339758e-05   2.4430839e-05
  -1.1756207e-05   6.6156898e-06
   4.5191408e-06  -7.1183532e-06
   1.9306877e-06   3.9098823e-06
  -1.8796832e-06   1.0649043e-06
   7.2715137e-07  -1.1362108e-06
   3.1361758e-07   6.2866961e-07
  -3.0236139e-07   1.7078349e-07
   1.1663652e-07  -1.8290761e-07
   5.0092625e-08   1.0087205e-07
  -4.8505720e-08   2.7434495e-08
   1.8734940e-08  -2.9332588e-08
   8.0614782e-09   1.6200430e-08
  -7.7908573e-09   4.4038011e-09
   3.0074468e-09  -4.7120397e-09
   1.2929813e-09   2.6007580e-09
  -1.2506687e-09   7.0713407e-10
   4.8290905e-10  -7.5637353e-10
   2.0769422e-10   4.1759464e-10
  -2.0081890e-10   1.1353027e-10
   7.7531512e-11  -1.2145402e-10
   3.3339847e-11   6.7046079e-11
  -3.2241836e-11   1.8228474e-11
   1.2448458e-11  -1.9499395e-11
   5.3534517e-12   1.0764855e-11
  -5.1767362e-12   2.9266858e-12
   1.9986738e-12  -3.1308342e-12
   8.5949926e-13   1.7283659e-12
  -8.3115663e-13   4.6990236e-13
   3.2090257e-13  -5.0267319e-13
   1.3800136e-13   2.7750221e-13
  -1.3344857e-13   7.5446064e-14
   5.1523134e-14  -8.0708135e-14
   2.2156925e-14   4.4554928e-14
  -2.1426099e-14   1.2113418e-14
   8.2724152e-15  -1.2958247e-14
   3.5574670e-15   7.1536173e-15
  -3.4401162e-15   1.9448956e-15
   1.3281953e-15  -2.0805414e-15
   5.7117594e-16   1.1485644e-15
  -5.5233524e-16   3.1226702e-16
   2.1325133e-16  -3.3404575e-16
   9.1706471e-17   1.8441029e-16
  -8.8681404e-17   5.0136710e-17
   3.4239032e-17  -5.3633456e-17
   1.4724128e-17   2.9608397e-17
  -1.4238436e-17   8.0498095e-18
   5.4973229e-18  -8.6112362e-18
   2.3640650e-18   4.7538410e-18
  -2.2860833e-18   1.2924548e-18
   8.8263470e-19  -1.3825959e-18
   3.7956760e-19   7.6326334e-19
  -3.6704711e-19   2.0751290e-19
   1.4171335e-19  -2.2198571e-19
   6.0942308e-20   1.2254742e-19
  -5.8932051e-20   3.3317688e-20
   2.2753096e-20  -3.5641401e-20
   9.7847255e-21   1.9675869e-20
  -9.4619645e-21   5.3493943e-21
   3.6531732e-21  -5.7224832e-21
   1.5710080e-21   3.1591021e-21
  -1.5191864e-21   8.5888371e-22
   5.8654321e-22  -9.1878581e-22
   2.5223663e-22   5.0721656e-22
  -2.4391630e-22   1.3789995e-22
   9.4173729e-23  -1.4751767e-22
   4.0498404e-23   8.1437264e-23
  -3.9162515e-23   2.2140829e-23
   1.5120269e-23  -2.3685022e-23
   6.5023099e-24   1.3075338e-23
  -6.2878233e-24   3.5548692e-24
   2.4276679e-24  -3.8028005e-24
   1.0439926e-24   2.0993395e-24
  -1.0095552e-24   5.7075981e-25
   3.8977953e-25  -6.1056695e-25
   1.6762052e-25   3.3706405e-25
  -1.6209135e-25   9.1639590e-26
   6.2581905e-26  -9.8030913e-26
   2.6912679e-26   5.4118056e-26
  -2.6024931e-26   1.4713395e-26
   1.0047975e-26  -1.5739568e-26
   4.3210240e-27   8.6890429e-27
  -4.1784898e-27   2.3623413e-27
   1.6132746e-27  -2.5271007e-27
   6.9377146e-28   1.3950883e-27
  -6.7088657e-28   3.7929088e-28
   0.0000000e+00   4.0000000e-01
  -1.8440000e-01   1.3640000e-01
   9.1898400e-02  -1.0281080e-01
   5.2809014e-02   7.7453668e-02
  -3.7818502e-02   1.9071248e-02
   1.3113891e-02  -2.3498116e-02
   4.6847102e-03   1.1485154e-02
  -5.4820442e-03   3.2652627e-03
   2.2234341e-03  -3.2705033e-03
   1.0247618e-03   1.9123207e-03
  -9.2257034e-04   5.0965949e-04
   3.4851726e-04  -5.6119059e-04
   1.4494759e-04   3.0212994e-04
  -1.4507981e-04   8.2878594e-05
   5.6565570e-05  -8.7510394e-05
   2.4679516e-05   4.8861679e-05
  -2.3512415e-05   1.3231380e-05
   9.0382816e-06  -1.4236706e-05
   3.8613754e-06   7.8197645e-06
  -3.7593665e-06   2.1298085e-06
   1.4543027e-06  -2.2724217e-06
   6.2723517e-07   1.2573392e-06
  -6.0472279e-07   3.4156699e-07
   2.3327304e-07  -3.6581522e-07
   1.0018525e-07   2.0174410e-07
  -9.7011441e-08   5.4868989e-08
   3.7469881e-08  -5.8665176e-08
   1.6122956e-08   3.2400860e-08
  -1.5581715e-08   8.8076022e-09
   6.0148935e-09  -9.4240794e-09
   2.5859627e-09   5.2015160e-09
  -2.5013374e-09   1.4142681e-09
   9.6581810e-10  -1.5127471e-09
   4.1538844e-10   8.3518927e-10
  -4.0163779e-10   2.2706055e-10
   1.5506302e-10  -2.4290804e-10
   6.6679695e-11   1.3409216e-10
  -6.4483672e-11   3.6456948e-11
   2.4896915e-11  -3.8998791e-11
   1.0706903e-11   2.1529710e-11
  -1.0353472e-11   5.8533715e-12
   3.9973477e-12  -6.2616684e-12
   1.7189985e-12   3.4567317e-12
  -1.6623133e-12   9.3980472e-13
   6.4180513e-13  -1.0053464e-12
   2.7600273e-13   5.5500442e-13
  -2.6689715e-13   1.5089213e-13
   1.0304627e-13  -1.6141627e-13
   4.4313851e-14   8.9109856e-14
  -4.2852198e-14   2.4226836e-14
   1.6544830e-14  -2.5916493e-14
   7.1149339e-15   1.4307235e-14
  -6.8802325e-15   3.8897912e-15
   2.6563906e-15  -4.1610828e-15
   1.1423519e-15   2.2971289e-15
  -1.1046705e-15   6.2453403e-16
   4.2650267e-16  -6.6809150e-16
   1.8341294e-16   3.6882059e-16
  -1.7736281e-16   1.0027342e-16
   6.8478065e-17  -1.0726691e-16
   2.9448256e-17   5.9216794e-17
  -2.8476872e-17   1.6099619e-17
   1.0994646e-17  -1.7222472e-17
   4.7281299e-18   9.5076821e-18
  -4.5721666e-18   2.5849095e-18
   1.7652694e-18  -2.7651918e-18
   7.5913520e-19   1.5265267e-18
  -7.3409421e-19   4.1502581e-19
   2.8342669e-19  -4.4397142e-19
   1.2188462e-19   2.4509483e-19
  -1.1786410e-19   6.6635377e-20
   4.5506193e-20  -7.1282803e-20
   1.9569451e-20   3.9351737e-20
  -1.8923929e-20   1.0698789e-20
   7.3063464e-21  -1.1444966e-20
   3.1420161e-21   6.3182043e-21
  -3.0383728e-21   1.7177674e-21
   1.1730864e-21  -1.8375716e-21
   5.0447326e-22   1.0144331e-21
  -4.8783260e-22   2.7579991e-22
   1.8834746e-22  -2.9503533e-22
   8.0996808e-23   1.6287453e-22
  -7.8325030e-23   4.4281658e-23
   3.0240538e-23  -4.7370043e-23
   1.3004620e-23   2.6150676e-23
  -1.2575647e-23   7.1097385e-24
   4.8553358e-24  -7.6056010e-24
   2.0879852e-24   4.1986790e-24
  -2.0191104e-24   1.1415196e-24
   7.7955906e-25  -1.2211339e-24
   3.3524103e-25   6.7412810e-25
  -3.2418270e-25   1.8327918e-25
   1.2516381e-25  -1.9606183e-25
   5.3825357e-26   1.0823611e-25
  -5.2049862e-26   2.9426790e-26
   2.0095950e-26  -3.1479135e-26
   8.6420480e-27   1.7378086e-26
  -8.3569795e-27   4.7246826e-27
   3.2265492e-27  -5.0542015e-27
   1.3875429e-27   2.7901766e-27
  -1.3417731e-27   7.5858175e-28
   0.0000000e+00   6.0000000e-01
  -2.7660000e-01   2.0460000e-01
   1.3784760e-01  -1.5421620e-01
   7.9213521e-02   1.1618050e-01
  -5.6727753e-02   2.8606872e-02
   1.9670836e-02  -3.5247174e-02
   7.0270654e-03   1.7227730e-02
  -8.2230663e-03   4.8978940e-03
   3.3351512e-03  -4.9057550e-03
   1.5371426e-03   2.8684811e-03
  -1.3838555e-03   7.6448924e-04
   5.2277589e-04  -8.4178589e-04
   2.1742139e-04   4.5319491e-04
  -2.1761971e-04   1.2431789e-04
   8.4848355e-05  -1.3126559e-04
   3.7019275e-05   7.3292518e-05
  -3.5268622e-05   1.9847069e-05
   1.3557422e-05  -2.1355059e-05
   5.7920632e-06   1.1729647e-05
  -5.6390497e-06   3.1947128e-06
   2.1814541e-06  -3.4086325e-06
   9.4085275e-07   1.8860088e-06
  -9.0708418e-07   5.1235048e-07
   3.4990956e-07  -5.4872283e-07
   1.5027787e-07   3.0261615e-07
  -1.4551716e-07   8.2303484e-08
   5.6204821e-08  -8.7997764e-08
   2.4184435e-08   4.8601289e-08
  -2.3372572e-08   1.3211403e-08
   9.0223403e-09  -1.4136119e-08
   3.8789440e-09   7.8022740e-09
  -3.7520061e-09   2.1214022e-09
   1.4487272e-09  -2.2691206e-09
   6.2308266e-10   1.2527839e-09
  -6.0245669e-10   3.4059082e-10
   2.3259454e-10  -3.6436206e-10
   1.0001954e-10   2.0113824e-10
  -9.6725508e-11   5.4685422e-11
   3.7345373e-11  -5.8498186e-11
   1.6060355e-11   3.2294565e-11
  -1.5530209e-11   8.7800573e-12
   5.9960215e-12  -9.3925026e-12
   2.5784978e-12   5.1850976e-12
  -2.4934699e-12   1.4097071e-12
   9.6270770e-13  -1.5080196e-12
   4.1400409e-13   8.3250663e-13
  -4.0034572e-13   2.2633819e-13
   1.5456940e-13  -2.4212440e-13
   6.6470776e-14   1.3366478e-13
  -6.4278296e-14   3.6340253e-14
   2.4817246e-14  -3.8874740e-14
   1.0672401e-14   2.1460852e-14
  -1.0320349e-14   5.8346867e-15
   3.9845859e-15  -6.2416242e-15
   1.7135278e-15   3.4456933e-15
  -1.6570057e-15   9.3680105e-16
   6.3975400e-16  -1.0021373e-15
   2.7511941e-16   5.5323088e-16
  -2.6604421e-16   1.5041013e-16
   1.0271710e-16  -1.6090037e-16
   4.4172385e-17   8.8825191e-17
  -4.2715308e-17   2.4149429e-17
   1.6491969e-17  -2.5833709e-17
   7.0921949e-18   1.4261523e-17
  -6.8582500e-18   3.8773643e-18
   2.6479041e-18  -4.1477877e-18
   1.1387028e-18   2.2897900e-18
  -1.1011413e-18   6.2253871e-19
   4.2514004e-19  -6.6595713e-19
   1.8282692e-19   3.6764225e-19
  -1.7679615e-19   9.9953065e-20
   6.8259289e-20  -1.0692420e-19
   2.9354177e-20   5.9027606e-20
  -2.8385893e-20   1.6048183e-20
   1.0959520e-20  -1.7167450e-20
   4.7130241e-21   9.4773064e-21
  -4.5575592e-21   2.5766511e-21
   1.7596296e-21  -2.7563574e-21
   7.5670989e-22   1.5216497e-21
  -7.3174889e-22   4.1369986e-22
   2.8252119e-22  -4.4255300e-22
   1.2149521e-22   2.4431179e-22
  -1.1748754e-22   6.6422487e-23
   4.5360807e-23  -7.1055065e-23
   1.9506930e-23   3.9226014e-23
  -1.8863470e-23   1.0664608e-23
   7.2830037e-24  -1.1408401e-23
   3.1319778e-24   6.2980186e-24
  -3.0286657e-24   1.7122794e-24
   1.1693386e-24  -1.8317009e-24
   5.0286155e-25   1.0111922e-24
  -4.8627404e-25   2.7491877e-25
   1.8774572e-25  -2.9409274e-25
   8.0738036e-26   1.6235417e-25
  -7.8074793e-26   4.4140185e-26
   3.0143924e-26  -4.7218703e-26
   1.2963072e-26   2.6067129e-26
  -1.2535469e-26   7.0870239e-27
   4.8398237e-27  -7.5813022e-27
   2.0813144e-27   4.1852649e-27
  -2.0126597e-27   1.1378726e-27
   0.0000000e+00   8.0000000e-01
  -3.6880000e-01   2.7280000e-01
   1.8379680e-01  -2.0562160e-01
   1.0561803e-01   1.5490734e-01
  -7.5637003e-02   3.8142496e-02
   2.6227781e-02  -4.6996232e-02
   9.3694205e-03   2.2970307e-02
  -1.0964088e-02   6.5305253e-03
   4.4468682e-03  -6.5410067e-03
   2.0495235e-03   3.8246415e-03
  -1.8451407e-03   1.0193190e-03
   6.9703452e-04  -1.1223812e-03
   2.8989519e-04   6.0425988e-04
  -2.9015961e-04   1.6575719e-04
   1.1313114e-04  -1.7502079e-04
   4.9359033e-05   9.7723357e-05
  -4.7024829e-05   2.6462759e-05
   1.8076563e-05  -2.8473413e-05
   7.7227509e-06   1.5639529e-05
  -7.5187329e-06   4.2596170e-06
   2.9086055e-06  -4.5448433e-06
   1.2544703e-06   2.5146784e-06
  -1.2094456e-06   6.8313397e-07
   4.6654608e-07  -7.3163044e-07
   2.0037050e-07   4.0348820e-07
  -1.9402288e-07   1.0973798e-07
   7.4939761e-08  -1.1733035e-07
   3.2245913e-08   6.4801719e-08
  -3.1163429e-08   1.7615204e-08
   1.2029787e-08  -1.8848159e-08
   5.1719254e-09   1.0403032e-08
  -5.0026748e-09   2.8285363e-09
   1.9316362e-09  -3.0254941e-09
   8.3077688e-10   1.6703785e-09
  -8.0327558e-10   4.5412110e-10
   3.1012605e-10  -4.8581608e-10
   1.3335939e-10   2.6818431e-10
  -1.2896734e-10   7.2913896e-11
   4.9793831e-11  -7.7997581e-11
   2.1413807e-11   4.3059420e-11
  -2.0706945e-11   1.1706743e-11
   7.9946953e-12  -1.2523337e-11
   3.4379970e-12   6.9134634e-12
  -3.3246265e-12   1.8796094e-12
   1.2836103e-12  -2.0106927e-12
   5.5200545e-13   1.1100088e-12
  -5.3379429e-13   3.0178425e-13
   2.0609253e-13  -3.2283254e-13
   8.8627702e-14   1.7821971e-13
  -8.5704395e-14   4.8453671e-14
   3.3089661e-14  -5.1832987e-14
   1.4229868e-14   2.8614469e-14
  -1.3760465e-14   7.7795823e-15
   5.3127812e-15  -8.3221656e-15
   2.2847037e-15   4.5942577e-15
  -2.2093410e-15   1.2490681e-15
   8.5300534e-16  -1.3361830e-15
   3.6682588e-16   7.3764117e-16
  -3.5472562e-16   2.0054684e-16
   1.3695613e-16  -2.1453382e-16
   5.8896513e-17   1.1843359e-16
  -5.6953744e-17   3.2199238e-17
   2.1989292e-17  -3.4444945e-17
   9.4562599e-18   1.9015364e-17
  -9.1443333e-18   5.1698191e-18
   3.5305388e-18  -5.5303837e-18
   1.5182704e-18   3.0530534e-18
  -1.4681884e-18   8.3005162e-19
   5.6685339e-19  -8.8794284e-19
   2.4376923e-19   4.9018967e-19
  -2.3572821e-19   1.3327075e-19
   9.1012385e-20  -1.4256561e-19
   3.9138902e-20   7.8703474e-20
  -3.7847858e-20   2.1397577e-20
   1.4612693e-20  -2.2889933e-20
   6.2840321e-21   1.2636409e-20
  -6.0767456e-21   3.4355349e-21
   2.3461729e-21  -3.6751432e-21
   1.0089465e-21   2.0288662e-21
  -9.7566519e-22   5.5159982e-22
   3.7669492e-22  -5.9007066e-22
   1.6199362e-22   3.2574906e-22
  -1.5665006e-22   8.8563316e-23
   6.0481077e-23  -9.4740087e-23
   2.6009240e-23   5.2301353e-23
  -2.5151293e-23   1.4219477e-23
   9.7106716e-24  -1.5211202e-23
   4.1759704e-24   8.3973581e-24
  -4.0382209e-24   2.2830392e-24
   1.5591181e-24  -2.4422678e-24
   6.7048206e-25   1.3482562e-24
  -6.4836539e-25   3.6655836e-25
   2.5032762e-25  -3.9212365e-25
   1.0765071e-25   2.1647223e-25
  -1.0409972e-25   5.8853579e-26
   4.0191899e-26  -6.2958271e-26
   1.7284096e-26   3.4756172e-26
  -1.6713959e-26   9.4493652e-27
   6.4530983e-27  -1.0108403e-26
   2.7750859e-27   5.5803532e-27
  -2.6835463e-27   1.5171635e-27
   0.0000000e+00   1.0000000e+00
  -4.6100000e-01   3.4100000e-01
   2.2974600e-01  -2.5702700e-01
   1.3202254e-01   1.9363417e-01
  -9.4546254e-02   4.7678120e-02
   3.2784727e-02  -5.8745290e-02
   1.1711776e-02   2.8712884e-02
  -1.3705111e-02   8.1631566e-03
   5.5585853e-03  -8.1762583e-03
   2.5619044e-03   4.7808019e-03
  -2.3064258e-03   1.2741487e-03
   8.7129315e-04  -1.4029765e-03
   3.6236898e-04   7.5532485e-04
  -3.6269951e-04   2.0719648e-04
   1.4141393e-04  -2.1877598e-04
   6.1698791e-05   1.2215420e-04
  -5.8781036e-05   3.3078449e-05
   2.2595704e-05  -3.5591766e-05
   9.6534386e-06   1.9549411e-05
  -9.3984161e-06   5.3245213e-06
   3.6357569e-06  -5.6810542e-06
   1.5680879e-06   3.1433481e-06
  -1.5118070e-06   8.5391747e-07
   5.8318260e-07  -9.1453805e-07
   2.5046312e-07   5.0436025e-07
  -2.4252860e-07   1.3717247e-07
   9.3674702e-08  -1.4666294e-07
   4.0307391e-08   8.1002149e-08
  -3.8954286e-08   2.2019005e-08
   1.5037234e-08  -2.3560199e-08
   6.4649067e-09   1.3003790e-08
  -6.2533434e-09   3.5356703e-09
   2.4145453e-09  -3.7818677e-09
   1.0384711e-09   2.0879732e-09
  -1.0040945e-09   5.6765137e-10
   3.8765756e-10  -6.0727009e-10
   1.6669924e-10   3.3523039e-10
  -1.6120918e-10   9.1142370e-11
   6.2242288e-11  -9.7496977e-11
   2.6767258e-11   5.3824275e-11
  -2.5883681e-11   1.4633429e-11
   9.9933692e-12  -1.5654171e-11
   4.2974963e-12   8.6418293e-12
  -4.1557832e-12   2.3495118e-12
   1.6045128e-12  -2.5133659e-12
   6.9000681e-13   1.3875110e-12
  -6.6724286e-13   3.7723032e-13
   2.5761567e-13  -4.0354067e-13
   1.1078463e-13   2.2277464e-13
  -1.0713049e-13   6.0567089e-14
   4.1362076e-14  -6.4791233e-14
   1.7787335e-14   3.5768086e-14
  -1.7200581e-14   9.7244779e-15
   6.6409766e-15  -1.0402707e-14
   2.8558797e-15   5.7428222e-15
  -2.7616762e-15   1.5613351e-15
   1.0662567e-15  -1.6702288e-15
   4.5853236e-16   9.2205147e-16
  -4.4340702e-16   2.5068355e-16
   1.7119516e-16  -2.6816728e-16
   7.3620641e-17   1.4804198e-16
  -7.1192180e-17   4.0249048e-17
   2.7486615e-17  -4.3056181e-17
   1.1820325e-17   2.3769205e-17
  -1.1430417e-17   6.4622738e-18
   4.4131735e-18  -6.9129796e-18
   1.8978380e-18   3.8163167e-18
  -1.8352355e-18   1.0375645e-18
   7.0856673e-19  -1.1099285e-18
   3.0471154e-19   6.1273708e-19
  -2.9466026e-19   1.6658844e-19
   1.1376548e-19  -1.7820701e-19
   4.8923628e-20   9.8379343e-20
  -4.7309822e-20   2.6746972e-20
   1.8265866e-20  -2.8612416e-20
   7.8550401e-21   1.5795511e-20
  -7.5959320e-21   4.2944186e-21
   2.9327161e-21  -4.5939291e-21
   1.2611832e-21   2.5360828e-21
  -1.2195815e-21   6.8949977e-22
   4.7086865e-22  -7.3758833e-22
   2.0249202e-22   4.0718632e-22
  -1.9581257e-22   1.1070414e-22
   7.5601346e-23  -1.1842511e-22
   3.2511549e-23   6.5376691e-23
  -3.1439116e-23   1.7774346e-23
   1.2138339e-23  -1.9014002e-23
   5.2199630e-24   1.0496698e-23
  -5.0477761e-24   2.8537990e-24
   1.9488977e-24  -3.0528348e-24
   8.3810258e-25   1.6853203e-24
  -8.1045674e-25   4.5819795e-25
   3.1290953e-25  -4.9015457e-25
   1.3456339e-25   2.7059028e-25
  -1.3012466e-25   7.3566974e-26
   5.0239874e-26  -7.8697839e-26
   2.1605120e-26   4.3445215e-26
  -2.0892449e-26   1.1811707e-26
   8.0663729e-27  -1.2635504e-26
   3.4688573e-27   6.9754415e-27
  -3.3544328e-27   1.8964544e-27
   2.0000000e-01  -1.0000000e+00
  -1.3580000e-01   2.0660000e-01
   1.3603800e-01  -4.6947800e-02
   1.1216743e-01   1.0949839e-01
  -5.4965453e-02   2.1747677e-02
   1.5214744e-02  -3.5770193e-02
   2.6872281e-03   1.3741958e-02
  -6.4425316e-03   4.3124829e-03
   2.9189747e-03  -3.7147561e-03
   1.5322941e-03   2.4821751e-03
  -1.2055745e-03   6.3343283e-04
   4.3445338e-04  -7.4216516e-04
   1.6692902e-04   3.7871536e-04
  -1.8126494e-04   1.0593880e-04
   7.2212418e-05  -1.0868941e-04
   3.2484144e-05   6.2229167e-05
  -2.9987012e-05   1.6704850e-05
   1.1417638e-05  -1.8203140e-05
   4.8072943e-06   9.8890522e-06
  -4.7511449e-06   2.7039529e-06
   1.8458709e-06  -2.8685966e-06
   8.0117843e-07   1.5951075e-06
  -7.6739168e-07   4.3256784e-07
   2.9545631e-07  -4.6445701e-07
   1.2652749e-07   2.5557796e-07
  -1.2288254e-07   6.9564765e-08
   4.7503124e-08  -7.4292915e-08
   2.0466313e-08   4.1072815e-08
  -1.9753220e-08   1.1161012e-08
   7.6222628e-09  -1.1948306e-08
   3.2751350e-09   6.5918101e-09
  -3.1698299e-09   1.7925635e-09
   1.2241471e-09  -1.9169463e-09
   5.2662806e-10   1.0585583e-09
  -5.0906051e-10   2.8776709e-10
   1.9652133e-10  -3.0788298e-10
   8.4497765e-11   1.6994508e-10
  -8.1724591e-11   4.6206082e-11
   3.1554658e-11  -4.9425392e-11
   1.3570758e-11   2.7286915e-11
  -1.3122098e-11   7.4185025e-12
   5.0662018e-12  -7.9361361e-12
   2.1785929e-12   4.3810377e-12
  -2.1068021e-12   1.1911094e-12
   8.1342412e-13  -1.2741653e-12
   3.4980958e-13   7.0341231e-13
  -3.3826546e-13   1.9124007e-13
   1.3060044e-13  -2.0457916e-13
   5.6162946e-14   1.1293753e-13
  -5.4310718e-14   3.0705047e-14
   2.0968886e-14  -3.2846456e-14
   9.0174721e-15   1.8132959e-14
  -8.7199929e-15   4.9299103e-15
   3.3667021e-15  -5.2737489e-15
   1.4478122e-15   2.9113749e-15
  -1.4000563e-15   7.9153295e-16
   5.4054846e-16  -8.4673727e-16
   2.3245722e-16   4.6744231e-16
  -2.2478919e-16   1.2708627e-16
   8.6788923e-17  -1.3594983e-16
   3.7322637e-17   7.5051213e-17
  -3.6091515e-17   2.0404617e-17
   1.3934587e-17  -2.1827717e-17
   5.9924206e-18   1.2050012e-17
  -5.7947526e-18   3.2761078e-18
   2.2372980e-18  -3.5045972e-18
   9.6212599e-19   1.9347161e-18
  -9.3038915e-19   5.2600267e-19
   3.5921428e-19  -5.6268825e-19
   1.5447626e-19   3.1063258e-19
  -1.4938067e-19   8.4453508e-20
   5.7674434e-20  -9.0343645e-20
   2.4802273e-20   4.9874293e-20
  -2.3984140e-20   1.3559618e-20
   9.2600450e-21  -1.4505322e-20
   3.9821832e-21   8.0076762e-21
  -3.8508261e-21   2.1770941e-21
   1.4867668e-21  -2.3289336e-21
   6.3936814e-22   1.2856900e-21
  -6.1827780e-22   3.4954811e-22
   2.3871109e-22  -3.7392704e-22
   1.0265515e-22   2.0642677e-22
  -9.9268945e-23   5.6122461e-23
   3.8326782e-23  -6.0036674e-23
   1.6482022e-23   3.3143301e-23
  -1.5938343e-23   9.0108646e-24
   6.1536403e-24  -9.6393195e-24
   2.6463072e-24   5.3213952e-24
  -2.5590155e-24   1.4467591e-24
   9.8801119e-25  -1.5476620e-24
   4.2488364e-25   8.5438826e-25
  -4.1086833e-25   2.3228757e-25
   1.5863230e-25  -2.4848826e-25
   6.8218122e-26   1.3717818e-25
  -6.5967864e-26   3.7295439e-26
   2.5469556e-26  -3.9896577e-26
   1.0952910e-26   2.2024942e-26
  -1.0591615e-26   5.9880508e-27
   4.0893203e-27  -6.4056822e-27
   1.7585684e-27   3.5362628e-27
  -1.7005599e-27   9.6142460e-28
   2.0000000e-01  -8.0000000e-01
  -7.1200000e-02   1.9680000e-01
   1.2830560e-01  -6.3680000e-04
   1.1988836e-01   1.0113602e-01
  -5.1419238e-02   1.7822900e-02
   1.2609171e-02  -3.4145776e-02
   7.7309824e-04   1.1609170e-02
  -5.3827512e-03   3.8512662e-03
   2.5986360e-03  -3.0364322e-03
   1.4515556e-03   2.1965103e-03
  -1.0706535e-03   5.4724378e-04
   3.7597937e-04  -6.6325227e-04
   1.3768621e-04   3.2877111e-04
  -1.5707093e-04   9.2972565e-05
   6.3329892e-05  -9.3864199e-05
   2.8958643e-05   5.4503301e-05
  -2.6284367e-05   1.4560374e-05
   9.9551371e-06  -1.5977689e-05
   4.1572147e-06   8.6275548e-06
  -4.1435913e-06   2.3641433e-06
   1.6136673e-06  -2.5001594e-06
   7.0284112e-07   1.3940777e-06
  -6.7078344e-07   3.7768556e-07
   2.5798674e-07  -4.0610106e-07
   1.1030494e-07   2.2319250e-07
  -1.0730394e-07   6.0776256e-08
   4.1500596e-08  -6.4866022e-08
   1.7892832e-08   3.5880904e-08
  -1.7256810e-08   9.7482847e-09
   6.6575452e-09  -1.0438877e-08
   2.8597050e-09   5.7576506e-09
  -2.7686651e-09   1.5658598e-09
   1.0693244e-09  -1.6743001e-09
   4.6008867e-10   9.2466831e-10
  -4.4467564e-10   2.5135957e-10
   1.7165843e-10  -2.6894569e-10
   7.3802829e-11   1.4844518e-10
  -7.1385341e-11   4.0361213e-11
   2.7563099e-11  -4.3172200e-11
   1.1854440e-11   2.3835159e-11
  -1.1462186e-11   6.4800223e-12
   4.4253024e-12  -6.9322510e-12
   1.9029660e-12   3.8268186e-12
  -1.8402820e-12   1.0404329e-12
   7.1052498e-13  -1.1129765e-12
   3.0555998e-13   6.1442953e-13
  -2.9547441e-13   1.6704763e-13
   1.1407911e-13  -1.7869970e-13
   4.9058047e-14   9.8650625e-14
  -4.7440260e-14   2.6820795e-14
   1.8316277e-14  -2.8691282e-14
   7.8767517e-15   1.5839099e-14
  -7.6168949e-15   4.3062644e-15
   2.9408060e-15  -4.6066087e-15
   1.2646598e-15   2.5430789e-15
  -1.2229458e-15   6.9140221e-16
   4.7216783e-16  -7.3962291e-16
   2.0305089e-16   4.0830977e-16
  -1.9635284e-16   1.1100956e-16
   7.5809918e-17  -1.1875186e-16
   3.2601232e-17   6.5557057e-17
  -3.1525852e-17   1.7823385e-17
   1.2171829e-17  -1.9066459e-17
   5.2343656e-18   1.0525658e-17
  -5.0617028e-18   2.8616724e-18
   1.9542745e-18  -3.0612575e-18
   8.4041477e-19   1.6899699e-18
  -8.1269272e-19   4.5946209e-19
   3.1377283e-19  -4.9150686e-19
   1.3493465e-19   2.7133682e-19
  -1.3048366e-19   7.3769940e-20
   5.0378482e-20  -7.8914961e-20
   2.1664727e-20   4.3565077e-20
  -2.0950090e-20   1.1844294e-20
   8.0886275e-21  -1.2670364e-20
   3.4784277e-21   6.9946863e-21
  -3.3636875e-21   1.9016866e-21
   1.2986873e-21  -2.0343181e-21
   5.5848656e-22   1.1230472e-21
  -5.4006420e-22   3.0532945e-22
   2.0851358e-22  -3.2662439e-22
   8.9669032e-23   1.8031329e-22
  -8.6711190e-23   4.9022838e-23
   3.3478354e-23  -5.2441893e-23
   1.4397008e-23   2.8950595e-23
  -1.3922105e-23   7.8709690e-24
   5.3751903e-24  -8.4199229e-24
   2.3115431e-24   4.6482262e-24
  -2.2352940e-24   1.2637406e-24
   8.6302545e-25  -1.3518791e-24
   3.7113486e-25   7.4630613e-25
  -3.5889252e-25   2.0290265e-25
   1.3856494e-25  -2.1705391e-25
   5.9588369e-26   1.1982481e-25
  -5.7622774e-26   3.2577478e-26
   2.2247597e-26  -3.4849566e-26
   9.5673410e-27   1.9238735e-26
  -9.2517505e-27   5.2305483e-27
   3.5720116e-27  -5.5953483e-27
   1.5361054e-27   3.0889172e-27
  -1.4854351e-27   8.3980213e-28
   2.0000000e-01  -6.0000000e-01
  -6.6000000e-03   1.8700000e-01
   1.2057320e-01   4.5674200e-02
  -2.5878734e-02  -1.1847726e-03
   2.1212486e-02  -1.3441018e-02
   1.5513438e-02   1.7374048e-02
  -8.6299739e-03   3.7681827e-03
   2.6165691e-03  -5.5203427e-03
   6.6603796e-04   2.3323532e-03
  -1.1018564e-03   7.0275317e-04
   4.7681388e-04  -6.4476100e-04
   2.3803999e-04   4.0732263e-04
  -1.9729733e-04   1.0580946e-04
   7.2481832e-05  -1.2087701e-04
   2.8799719e-05   6.3038657e-05
  -3.0212810e-05   1.7493021e-05
   1.1930187e-05  -1.8160701e-05
   5.3007490e-06   1.0290862e-05
  -4.9561174e-06   2.7723798e-06
   1.8944472e-06  -3.0054220e-06
   8.0245127e-07   1.6400901e-06
  -7.8817958e-07   4.4772999e-07
   3.0567806e-07  -4.7610529e-07
   1.3233266e-07   2.6420347e-07
  -1.2709111e-07   7.1699145e-08
   4.8970254e-08  -7.6904591e-08
   2.0995974e-08   4.2356885e-08
  -2.0366363e-08   1.1525257e-08
   7.8703257e-09  -1.2314358e-08
   3.3890871e-09   6.8052202e-09
  -3.2727700e-09   1.8494970e-09
   1.2630770e-09  -1.9795460e-09
   5.4284672e-10   1.0923024e-09
  -5.2526529e-10   2.9701943e-10
   2.0283635e-10  -3.1765882e-10
   8.7251026e-11   1.7540033e-10
  -8.4349592e-11   4.7683619e-11
   3.2563942e-11  -5.1014730e-11
   1.4002092e-11   2.8160108e-11
  -1.3541893e-11   7.6563060e-12
   5.2285827e-12  -8.1898962e-12
   2.2486170e-12   4.5214281e-12
  -2.1743230e-12   1.2292492e-12
   8.3947161e-13  -1.3150103e-12
   3.6099709e-13   7.2593913e-13
  -3.4909782e-13   1.9736665e-13
   1.3478427e-13  -2.1112979e-13
   5.7963158e-14   1.1655537e-13
  -5.6050551e-14   3.1688501e-14
   2.1640507e-14  -3.3898734e-14
   9.3062235e-15   1.8713757e-14
  -8.9992911e-15   5.0878262e-15
   3.4745445e-15  -5.4426618e-15
   1.4941939e-15   3.0046315e-15
  -1.4449029e-15   8.1688638e-16
   5.5786269e-16  -8.7386016e-16
   2.3990265e-16   4.8241495e-16
  -2.3198940e-16   1.3115703e-16
   8.9568894e-17  -1.4030441e-16
   3.8518161e-17   7.7455205e-17
  -3.7247576e-17   2.1058200e-17
   1.4380928e-17  -2.2526890e-17
   6.1843629e-18   1.2435989e-17
  -5.9803653e-18   3.3810457e-18
   2.3089615e-18  -3.6168535e-18
   9.9294425e-19   1.9966875e-18
  -9.6019069e-19   5.4285117e-19
   3.7072035e-19  -5.8071187e-19
   1.5942431e-19   3.2058252e-19
  -1.5416551e-19   8.7158659e-20
   5.9521818e-20  -9.3237462e-20
   2.5596721e-20   5.1471828e-20
  -2.4752382e-20   1.3993949e-20
   9.5566556e-21  -1.4969945e-20
   4.1097374e-21   8.2641720e-21
  -3.9741728e-21   2.2468291e-21
   1.5343898e-21  -2.4035323e-21
   6.5984790e-22   1.3268722e-21
  -6.3808201e-22   3.6074457e-22
   2.4635731e-22  -3.8590438e-22
   1.0594332e-22   2.1303887e-22
  -1.0244865e-22   5.7920133e-23
   3.9554436e-23  -6.1959723e-23
   1.7009962e-23   3.4204922e-23
  -1.6448868e-23   9.2994937e-24
   6.3507491e-24  -9.9480788e-24
   2.7310717e-24   5.4918461e-24
  -2.6409839e-24   1.4931006e-24
   1.0196584e-24  -1.5972356e-24
   4.3849319e-25   8.8175537e-25
  -4.2402895e-25   2.3972803e-25
   1.6371349e-25  -2.5644765e-25
   7.0403233e-26   1.4157216e-25
  -6.8080896e-26   3.8490058e-26
   2.6285377e-26  -4.1174514e-26
   1.1303745e-26   2.2730428e-26
  -1.0930877e-26   6.1798555e-27
   4.2203063e-27  -6.6108641e-27
   1.8148975e-27   3.6495337e-27
  -1.7550309e-27   9.9222022e-28
   6.7760050e-28  -1.0614218e-27
   2.0000000e-01  -4.0000000e-01
   5.8000000e-02   1.7720000e-01
  -8.4009200e-02   5.2363200e-02
   3.5570103e-02  -4.9488546e-02
   1.7308816e-02   3.0454180e-02
  -1.4731730e-02   7.9789500e-03
   5.4625418e-03  -9.0043556e-03
   2.2045323e-03   4.7456964e-03
  -2.2759473e-03   1.3118525e-03
   8.9490384e-04  -1.3696561e-03
   3.9523109e-04   7.7229737e-04
  -3.7183833e-04   2.0841628e-04
   1.4240053e-04  -2.2537264e-04
   6.0491532e-05   1.2325488e-04
  -5.9240159e-05   3.3621590e-05
   2.2955587e-05  -3.5792590e-05
   9.9254233e-06   1.9842840e-05
  -9.5445661e-06   5.3867745e-06
   3.6790633e-06  -5.7749652e-06
   1.5782894e-06   3.1820751e-06
  -1.5300682e-06   8.6570539e-07
   5.9117577e-07  -9.2518555e-07
   2.5450559e-07   5.1118060e-07
  -2.4583448e-07   1.3893631e-07
   9.4883341e-08  -1.4869080e-07
   4.0783680e-08   8.2053922e-08
  -3.9458205e-08   2.2311456e-08
   1.5236658e-08  -2.3862915e-08
   6.5537904e-09   1.3175769e-08
  -6.3361813e-09   3.5819605e-09
   2.4461785e-09  -3.8321141e-09
   1.0518503e-09   2.1153623e-09
  -1.0172560e-09   5.7513135e-10
   3.9276422e-10  -6.1521947e-10
   1.6891143e-10   3.3964396e-10
  -1.6333232e-10   9.2339903e-11
   6.3060209e-11  -9.8781788e-11
   2.7117838e-11   5.4531752e-11
  -2.6223851e-11   1.4825948e-11
   1.0124835e-11  -1.5859847e-11
   4.3541151e-12   8.7555027e-12
  -4.2104513e-12   2.3804044e-12
   1.6256104e-12  -2.5464325e-12
   6.9907361e-13   1.4057562e-12
  -6.7601654e-13   3.8219162e-13
   2.6100377e-13  -4.0884661e-13
   1.1224207e-13   2.2570445e-13
  -1.0853944e-13   6.1363570e-14
   4.1906007e-14  -6.5643365e-14
   1.8021216e-14   3.6238458e-14
  -1.7426778e-14   9.8523653e-15
   6.7283124e-15  -1.0539507e-14
   2.8934397e-15   5.8183460e-15
  -2.7979951e-15   1.5818679e-15
   1.0802788e-15  -1.6921941e-15
   4.6456226e-16   9.3417720e-16
  -4.4923818e-16   2.5398027e-16
   1.7344653e-16  -2.7169389e-16
   7.4588831e-17   1.4998887e-16
  -7.2128422e-17   4.0778357e-17
   2.7848087e-17  -4.3622409e-17
   1.1975771e-17   2.4081791e-17
  -1.1580736e-17   6.5472584e-18
   4.4712106e-18  -7.0038911e-18
   1.9227963e-18   3.8665046e-18
  -1.8593705e-18   1.0512094e-18
   7.1788500e-19  -1.1245251e-18
   3.0871876e-19   6.2079511e-19
  -2.9853530e-19   1.6877922e-19
   1.1526160e-19  -1.8055058e-19
   4.9567016e-20   9.9673117e-20
  -4.7931988e-20   2.7098718e-20
   1.8506078e-20  -2.8988694e-20
   7.9583407e-21   1.6003235e-20
  -7.6958252e-21   4.3508939e-21
   2.9712838e-21  -4.6543432e-21
   1.2777688e-21   2.5694345e-21
  -1.2356200e-21   6.9856729e-22
   4.7706098e-22  -7.4728826e-22
   2.0515497e-22   4.1254118e-22
  -1.9838768e-22   1.1216000e-22
   7.6595569e-23  -1.1998250e-22
   3.2939105e-23   6.6236451e-23
  -3.1852568e-23   1.8008094e-23
   1.2297969e-23  -1.9264053e-23
   5.2886100e-24   1.0634738e-23
  -5.1141588e-24   2.8913290e-24
   1.9745274e-24  -3.0929822e-24
   8.4912436e-25   1.7074837e-24
  -8.2111495e-25   4.6422365e-25
   3.1702456e-25  -4.9660052e-25
   1.3633302e-25   2.7414878e-25
  -1.3183591e-25   7.4534444e-26
   5.0900572e-26  -7.9732784e-26
   2.1889246e-26   4.4016557e-26
  -2.1167203e-26   1.1967041e-26
   8.1724527e-27  -1.2801672e-26
   3.5144758e-27   7.0671746e-27
  -3.3985465e-27   1.9213944e-27
   1.3121460e-27  -2.0554004e-27
   5.6427435e-28   1.1346857e-27
   2.0000000e-01  -2.0000000e-01
   1.2260000e-01   1.6740000e-01
  -8.2075400e-02   4.0042000e-02
   2.7592707e-02  -5.1361771e-02
   9.2369215e-03   2.4259780e-02
  -1.1553235e-02   6.9886528e-03
   4.7548636e-03  -6.8634275e-03
   2.2336652e-03   4.0831405e-03
  -1.9716744e-03   1.0818714e-03
   7.4010203e-04  -1.2013420e-03
   3.0470203e-04   6.4206616e-04
  -3.0818058e-04   1.7659098e-04
   1.2050456e-04  -1.8574473e-04
   5.2796724e-05   1.0405909e-04
  -5.0083108e-05   2.8145404e-05
   1.9227469e-05  -3.0335591e-05
   8.1985145e-06   1.6637689e-05
  -7.9979153e-06   4.5338585e-06
   3.0957590e-06  -4.8337441e-06
   1.3363311e-06   2.6763116e-06
  -1.2872329e-06   7.2687222e-07
   4.9642483e-07  -7.7874014e-07
   2.1312058e-07   4.2934104e-07
  -2.0645104e-07   1.1678153e-07
   7.9749230e-08  -1.2484209e-07
   3.4321283e-08   6.8959656e-08
  -3.3163253e-08   1.8744584e-08
   1.2801104e-08  -2.0057963e-08
   5.5031111e-09   1.1070110e-08
  -5.3234452e-09   3.0099751e-09
   2.0555397e-09  -3.2194682e-09
   8.8409698e-10   1.7775193e-09
  -8.5480026e-10   4.8324459e-10
   3.3001512e-10  -5.1697931e-10
   1.4190984e-10   2.8538390e-10
  -1.3723837e-10   7.7590443e-11
   5.2987490e-11  -8.2999676e-11
   2.2787395e-11   4.5821126e-11
  -2.2035035e-11   1.2457556e-11
   8.5074369e-12  -1.3326559e-11
   3.6584824e-12   7.3568616e-12
  -3.5378525e-12   2.0001608e-12
   1.3659363e-12  -2.1396486e-12
   5.8740985e-13   1.1812006e-12
  -5.6802986e-13   3.2113943e-13
   2.1931045e-13  -3.4353785e-13
   9.4311854e-14   1.8964999e-13
  -9.1201118e-14   5.1561298e-14
   3.5211900e-14  -5.5157336e-14
   1.5142519e-14   3.0449687e-14
  -1.4643007e-14   8.2785331e-15
   5.6535215e-15  -8.8559165e-15
   2.4312351e-15   4.8889148e-15
  -2.3510391e-15   1.3291783e-15
   9.0771367e-16  -1.4218803e-15
   3.9035264e-16   7.8495051e-16
  -3.7747629e-16   2.1340911e-16
   1.4573994e-16  -2.2829316e-16
   6.2673896e-17   1.2602944e-16
  -6.0606528e-17   3.4264368e-17
   2.3399596e-17  -3.6654104e-17
   1.0062746e-17   2.0234933e-17
  -9.7308140e-18   5.5013904e-18
   3.7569733e-18  -5.8850802e-18
   1.6156461e-18   3.2488639e-18
  -1.5623521e-18   8.8328778e-19
   6.0320908e-19  -9.4489191e-19
   2.5940361e-19   5.2162846e-19
  -2.5084686e-19   1.4181820e-19
   9.6849553e-20  -1.5170919e-19
   4.1649113e-20   8.3751198e-20
  -4.0275267e-20   2.2769932e-20
   1.5549892e-20  -2.4358001e-20
   6.6870646e-21   1.3446857e-20
  -6.4664836e-21   3.6558762e-21
   2.4966469e-21  -3.9108521e-21
   1.0736563e-21   2.1589895e-21
  -1.0382404e-21   5.8697721e-22
   4.0085461e-22  -6.2791542e-22
   1.7238323e-22   3.4664129e-22
  -1.6669696e-22   9.4243410e-23
   6.4360089e-23  -1.0081633e-22
   2.7677367e-23   5.5655750e-23
  -2.6764396e-23   1.5131457e-23
   1.0333475e-23  -1.6186787e-23
   4.4438003e-24   8.9359308e-24
  -4.2972161e-24   2.4294642e-24
   1.6591137e-24  -2.5989050e-24
   7.1348408e-25   1.4347279e-24
  -6.8994893e-25   3.9006793e-25
   2.6638263e-25  -4.1727288e-25
   1.1455500e-25   2.3035588e-25
  -1.1077626e-25   6.2628211e-26
   4.2769645e-26  -6.6996161e-26
   1.8392628e-26   3.6985292e-26
  -1.7785925e-26   1.0055409e-26
   6.8669740e-27  -1.0756715e-26
   2.9530687e-27   5.9382546e-27
  -2.8556581e-27   1.6144683e-27
   1.1025420e-27  -1.7270679e-27
   4.7413640e-28   9.5342946e-28
   2.0000000e-01   0.0000000e+00
  -8.0000000e-03  -2.7800000e-02
  -1.5801000e-02  -2.1164000e-02
  -3.7072030e-03  -2.0879971e-02
  -1.3840103e-02  -1.4765819e-02
  -1.7317363e-04  -1.5950298e-02
  -1.2851083e-02  -9.9742132e-03
   2.8843947e-03  -1.2493894e-02
  -1.3357344e-03   2.8851038e-03
   1.8873930e-03  -2.3062355e-04
   1.6921084e-03   1.4985662e-03
  -7.5852338e-04   2.7580801e-04
   1.9430788e-04  -5.0021675e-04
   2.0302162e-05   1.7762523e-04
  -8.2697316e-05   5.7748202e-05
   3.9009183e-05  -4.7034803e-05
   2.1320354e-05   3.3043941e-05
  -1.6086071e-05   8.3044548e-06
   5.7019625e-06  -9.9427347e-06
   2.1255336e-06   4.9803404e-06
  -2.3809583e-06   1.4028469e-06
   9.5581450e-07  -1.4245949e-06
   4.3449823e-07   8.2298697e-07
  -3.9677692e-07   2.2024330e-07
   1.5056578e-07  -2.4107097e-07
   6.3063646e-08   1.3045831e-07
  -6.2663828e-08   3.5720438e-08
   2.4382566e-08  -3.7818943e-08
   1.0606563e-08   2.1066590e-08
  -1.0135961e-08   5.7093950e-09
   3.8998415e-09  -6.1358121e-09
   1.6683843e-09   3.3737299e-09
  -1.6220249e-09   9.1853648e-10
   6.2722204e-10  -9.8057146e-10
   2.7035525e-10   5.4229897e-10
  -2.6081403e-10   1.4734457e-10
   1.0062781e-10  -1.5776666e-10
   4.3229000e-11   8.7025281e-11
  -4.1847815e-11   2.3666790e-11
   1.6162065e-11  -2.5306943e-11
   6.9535498e-12   1.3975747e-11
  -6.7209614e-12   3.7991864e-12
   2.5945372e-12  -4.0649093e-12
   1.1155211e-12   2.2436758e-12
  -1.0789554e-12   6.1003603e-13
   4.1660022e-13  -6.5252843e-13
   1.7917112e-13   3.6025487e-13
  -1.7324434e-13   9.7942124e-14
   6.6886103e-14  -1.0477689e-13
   2.8762456e-14   5.7840317e-14
  -2.7814884e-14   1.5725567e-14
   1.0739192e-14  -1.6822054e-14
   4.6183607e-15   9.2867643e-15
  -4.4659328e-15   2.5248345e-15
   1.7242439e-15  -2.7009469e-15
   7.4148647e-16   1.4910506e-15
  -7.1703379e-16   4.0538164e-16
   2.7684052e-16  -4.3365319e-16
   1.1905275e-16   2.3939934e-16
  -1.1512520e-16   6.5086842e-17
   4.4448680e-17  -6.9626370e-17
   1.9114647e-17   3.8437252e-17
  -1.8484159e-17   1.0450167e-17
   7.1365591e-18  -1.1178997e-17
   3.0690031e-18   6.1713794e-18
  -2.9677660e-18   1.6778490e-18
   1.1458256e-18  -1.7948696e-18
   4.9274986e-19   9.9085917e-19
  -4.7649607e-19   2.6939074e-19
   1.8397055e-19  -2.8817913e-19
   7.9114579e-20   1.5908957e-19
  -7.6504876e-20   4.3252618e-20
   2.9537793e-20  -4.6269237e-20
   1.2702411e-20   2.5542974e-20
  -1.2283407e-20   6.9445189e-21
   4.7425051e-21  -7.4288581e-21
   2.0394636e-21   4.1011081e-21
  -1.9721894e-21   1.1149924e-21
   7.6144328e-22  -1.1927566e-21
   3.2745053e-22   6.5846238e-22
  -3.1664918e-22   1.7902005e-22
   1.2225519e-22  -1.9150564e-22
   5.2574537e-23   1.0572087e-22
  -5.0840302e-23   2.8742955e-23
   1.9628950e-23  -3.0747608e-23
   8.4412198e-24   1.6974245e-23
  -8.1627759e-24   4.6148881e-24
   3.1515690e-24  -4.9367495e-24
   1.3552985e-24   2.7253371e-24
  -1.3105923e-24   7.4095346e-25
   5.0600706e-25  -7.9263061e-25
   2.1760292e-25   4.3757246e-25
  -2.1042502e-25   1.1896540e-25
   8.1243071e-26  -1.2726254e-25
   3.4937713e-26   7.0255404e-26
  -3.3785250e-26   1.9100751e-26
   1.3044159e-26  -2.0432916e-26
   5.6095009e-27   1.1280010e-26
  -5.4244647e-27   3.0667628e-27
   2.0943335e-27  -3.2806515e-27
   9.0064570e-28   1.8110867e-27
   2.0000000e-01   2.0000000e-01
  -1.0020000e-01   4.0400000e-02
   2.8222000e-02  -6.5003200e-02
   5.4197584e-03   2.5424093e-02
  -1.1937297e-02   7.9162692e-03
   5.3606979e-03  -6.9031623e-03
   2.7878918e-03   4.5624849e-03
  -2.2148212e-03   1.1682904e-03
   8.0110508e-04  -1.3622278e-03
   3.0983478e-04   6.9801996e-04
  -3.3418059e-04   1.9495777e-04
   1.3290478e-04  -2.0047533e-04
   5.9645340e-05   1.1455226e-04
  -5.5194404e-05   3.0771617e-05
   2.1031198e-05  -3.3498250e-05
   8.8652670e-06   1.8213999e-05
  -8.7512641e-06   4.9787014e-06
   3.3988115e-06  -5.2842301e-06
   1.4744813e-06   2.9371908e-06
  -1.4130242e-06   7.9662915e-07
   5.4411571e-07  -8.5518584e-07
   2.3306728e-07   4.7066728e-07
  -2.2630031e-07   1.2810119e-07
   8.7475774e-08  -1.3682021e-07
   3.7684397e-08   7.5635100e-08
  -3.6375157e-08   2.0553438e-08
   1.4036668e-08  -2.2002387e-08
   6.0315497e-09   1.2139011e-08
  -5.8373461e-09   3.3010174e-09
   2.2542768e-09  -3.5301326e-09
   9.6977024e-10   1.9493466e-09
  -9.3743960e-10   5.2992913e-10
   3.6189803e-10  -5.6696842e-10
   1.5560576e-10   3.1295710e-10
  -1.5049745e-10   8.5089171e-11
   5.8108370e-11  -9.1017905e-11
   2.4990651e-11   5.0249273e-11
  -2.4164541e-11   1.3661302e-11
   9.3294981e-12  -1.4614509e-11
   4.0119237e-12   8.0677555e-12
  -3.8797122e-12   2.1934472e-12
   1.4979337e-12  -2.3463977e-12
   6.4417947e-13   1.2953452e-12
  -6.2292133e-13   3.5217177e-13
   2.4050289e-13  -3.7673582e-13
   1.0342504e-13   2.0797633e-13
  -1.0001409e-13   5.6543849e-14
   3.8614549e-14  -6.0487298e-14
   1.6605821e-14   3.3392142e-14
  -1.6058010e-14   9.0785114e-15
   6.1998376e-15  -9.7116953e-15
   2.6661704e-15   5.3613451e-15
  -2.5782269e-15   1.4576210e-15
   9.9542891e-16  -1.5592807e-15
   4.2807379e-16   8.6080274e-16
  -4.1395301e-16   2.3403148e-16
   1.5982324e-16  -2.5035385e-16
   6.8730255e-17   1.3820805e-16
  -6.6463121e-17   3.7575439e-17
   2.5660772e-17  -4.0196102e-17
   1.1035141e-17   2.2190297e-17
  -1.0671133e-17   6.0330066e-18
   4.1200212e-18  -6.4537737e-18
   1.7717709e-18   3.5628116e-18
  -1.7133270e-18   9.6864260e-19
   6.6149903e-19  -1.0361997e-18
   2.8447058e-19   5.7203502e-19
  -2.7508697e-19   1.5552253e-19
   1.0620842e-19  -1.6636932e-19
   4.5673795e-20   9.1844334e-20
  -4.4167190e-20   2.4970260e-20
   1.7052526e-20  -2.6711789e-20
   7.3332562e-21   1.4746268e-20
  -7.0913598e-21   4.0091548e-21
   2.7379056e-21  -4.2887698e-21
   1.1774070e-21   2.3676193e-21
  -1.1385688e-21   6.4369862e-22
   4.3959042e-22  -6.8859282e-22
   1.8904116e-22   3.8013830e-22
  -1.8280540e-22   1.0335044e-22
   7.0579402e-23  -1.1055853e-22
   3.0351917e-23   6.1033937e-23
  -2.9350722e-23   1.6593656e-23
   1.1332030e-23  -1.7750966e-23
   4.8732184e-24   9.7994373e-24
  -4.7124693e-24   2.6642308e-24
   1.8194389e-24  -2.8500452e-24
   7.8243024e-25   1.5733701e-24
  -7.5662082e-25   4.2776140e-25
   2.9212400e-25  -4.5759524e-25
   1.2562480e-25   2.5261588e-25
  -1.2148091e-25   6.8680167e-26
   4.6902608e-26  -7.3470206e-26
   2.0169964e-26   4.0559295e-26
  -1.9504634e-26   1.1027095e-26
   7.5305508e-27  -1.1796170e-26
   3.2384328e-27   6.5120864e-27
  -3.1316091e-27   1.7704793e-27
   1.2090841e-27  -1.8939598e-27
   5.1995366e-28   1.0455623e-27
  -5.0280236e-28   2.8426318e-28
   2.0000000e-01   4.0000000e-01
  -1.9240000e-01   1.0860000e-01
   7.4171200e-02  -1.1640860e-01
   3.1824265e-02   6.4150927e-02
  -3.0846548e-02   1.7451893e-02
   1.1917643e-02  -1.8652220e-02
   5.1302470e-03   1.0305062e-02
  -4.9558433e-03   2.8009217e-03
   1.9128221e-03  -2.9974795e-03
   8.2221566e-04   1.6541803e-03
  -7.9546576e-04   4.4978752e-04
   3.0716341e-04  -4.8107063e-04
   1.3211914e-04   2.6561723e-04
  -1.2773431e-04   7.2210914e-05
   4.9313984e-05  -7.7253447e-05
   2.1205025e-05   4.2644838e-05
  -2.0507471e-05   1.1594391e-05
   7.9179523e-06  -1.2402583e-05
   3.4051690e-06   6.8470730e-06
  -3.2927074e-06   1.8615334e-06
   1.2712671e-06  -1.9913967e-06
   5.4668486e-07   1.0993369e-06
  -5.2866170e-07   2.9888469e-07
   2.0411229e-07  -3.1972782e-07
   8.7777022e-08   1.7650715e-07
  -8.4880878e-08   4.7987933e-08
   3.2771608e-08  -5.1334976e-08
   1.4093028e-08   2.8339441e-08
  -1.3628203e-08   7.7048184e-09
   5.2617236e-09  -8.2421723e-09
   2.2627516e-09   4.5501046e-09
  -2.1881083e-09   1.2370632e-09
   8.4480708e-10  -1.3233420e-09
   3.6329998e-10   7.3055174e-10
  -3.5131635e-10   1.9861945e-10
   1.3563988e-10  -2.1247192e-10
   5.8330499e-11   1.1729535e-10
  -5.6406377e-11   3.1889776e-11
   2.1777956e-11  -3.4113905e-11
   9.3653754e-12   1.8832610e-11
  -9.0564485e-12   5.1201330e-12
   3.4966075e-12  -5.4772319e-12
   1.5036787e-12   3.0237111e-12
  -1.4540780e-12   8.2207414e-13
   5.6140546e-13  -8.7940900e-13
   2.4142640e-13   4.8547854e-13
  -2.3346266e-13   1.3198991e-13
   9.0137683e-14  -1.4119543e-13
   3.8762746e-14   7.7947070e-14
  -3.7484109e-14   2.1191929e-14
   1.4472253e-14  -2.2669942e-14
   6.2236374e-15   1.2514962e-14
  -6.0183431e-15   3.4025166e-15
   2.3236242e-15  -3.6398221e-15
   9.9924973e-16   2.0093672e-15
  -9.6628825e-16   5.4629849e-16
   3.7307457e-16  -5.8439961e-16
   1.6043673e-16   3.2261834e-16
  -1.5514452e-16   8.7712150e-17
   5.9899804e-17  -9.3829557e-17
   2.5759270e-17   5.1798694e-17
  -2.4909569e-17   1.4082816e-17
   9.6173441e-18  -1.5065010e-17
   4.1358359e-18   8.3166526e-18
  -3.9994103e-18   2.2610974e-18
   1.5441337e-18  -2.4187956e-18
   6.6403818e-19   1.3352984e-18
  -6.4213407e-19   3.6303543e-19
   2.4792177e-19  -3.8835502e-19
   1.0661610e-19   2.1439175e-19
  -1.0309924e-19   5.8287949e-20
   3.9805622e-20  -6.2353191e-20
   1.7117982e-20   3.4422137e-20
  -1.6553324e-20   9.3585491e-21
   6.3910788e-21  -1.0011253e-20
   2.7484150e-21   5.5267215e-21
  -2.6577552e-21   1.5025823e-21
   1.0261336e-21  -1.6073786e-21
   4.4127779e-22   8.8735486e-22
  -4.2672170e-22   2.4125039e-22
   1.6475313e-22  -2.5807619e-22
   7.0850321e-23   1.4247120e-22
  -6.8513236e-23   3.8734485e-23
   2.6452300e-23  -4.1435988e-23
   1.1375528e-23   2.2874775e-23
  -1.1000293e-23   6.2191000e-24
   4.2471068e-24  -6.6528457e-24
   1.8264228e-24   3.6727096e-24
  -1.7661760e-24   9.9852121e-25
   6.8190353e-25  -1.0681622e-24
   2.9324531e-25   5.8967993e-25
  -2.8357226e-25   1.6031976e-25
   1.0948451e-25  -1.7150112e-25
   4.7082643e-26   9.4677351e-26
  -4.5529565e-26   2.5740489e-26
   1.7578526e-26  -2.7535737e-26
   7.5594568e-27   1.5201129e-26
  -7.3100989e-27   4.1328206e-27
   2.8223586e-27  -4.4210606e-27
   1.2137251e-27   2.4406506e-27
  -1.1736889e-27   6.6355405e-28
   2.0000000e-01   6.0000000e-01
  -2.8460000e-01   1.7680000e-01
   1.2012040e-01  -1.6781400e-01
   5.8228772e-02   1.0287776e-01
  -4.9755799e-02   2.6987517e-02
   1.8474589e-02  -3.0401278e-02
   7.4726021e-03   1.6047638e-02
  -7.6968654e-03   4.4335530e-03
   3.0245392e-03  -4.6327311e-03
   1.3345965e-03   2.6103407e-03
  -1.2567509e-03   7.0461726e-04
   4.8142204e-04  -7.6166593e-04
   2.0459293e-04   4.1668220e-04
  -2.0027421e-04   1.1365021e-04
   7.7596769e-05  -1.2100864e-04
   3.3544783e-05   6.7075677e-05
  -3.2263679e-05   1.8210081e-05
   1.2437093e-05  -1.9520936e-05
   5.3358567e-06   1.0756955e-05
  -5.1723906e-06   2.9264377e-06
   1.9984184e-06  -3.1276075e-06
   8.6030244e-07   1.7280065e-06
  -8.3102310e-07   4.6966818e-07
   3.2074882e-07  -5.0263543e-07
   1.3786965e-07   2.7737920e-07
  -1.3338660e-07   7.5422427e-08
   5.1506548e-08  -8.0667564e-08
   2.2154506e-08   4.4539871e-08
  -2.1419061e-08   1.2108620e-08
   8.2691703e-09  -1.2954212e-08
   3.5557329e-09   7.1508626e-09
  -3.4387770e-09   1.9441973e-09
   1.3277161e-09  -2.0797155e-09
   5.7099420e-10   1.1481464e-09
  -5.5213525e-10   3.1214972e-10
   2.1317139e-10  -3.3392594e-10
   9.1670346e-11   1.8434143e-10
  -8.8648213e-11   5.0118250e-11
   3.4226413e-11  -5.3613300e-11
   1.4718827e-11   2.9597465e-11
  -1.4233185e-11   8.0468188e-12
   5.4952813e-12  -8.6080661e-12
   2.3631780e-12   4.7520769e-12
  -2.2852346e-12   1.2919765e-12
   8.8230802e-13  -1.3820822e-12
   3.7942776e-13   7.6298075e-13
  -3.6691124e-13   2.0743598e-13
   1.4166082e-13  -2.2190357e-13
   6.0919672e-14   1.2250200e-13
  -5.8910208e-14   3.3305347e-14
   2.2744668e-14  -3.5628189e-14
   9.7811043e-15   1.9668580e-14
  -9.4584594e-15   5.3474122e-15
   3.6518195e-15  -5.7203635e-15
   1.5704257e-15   3.1579316e-15
  -1.5186235e-15   8.5856551e-16
   5.8632591e-16  -9.1844536e-16
   2.5214320e-16   5.0702864e-16
  -2.4382593e-16   1.3784886e-16
   9.4138837e-17  -1.4746301e-16
   4.0483398e-17   8.1407091e-17
  -3.9148005e-17   2.2132626e-17
   1.5114667e-17  -2.3676246e-17
   6.4999009e-18   1.3070494e-17
  -6.2854936e-18   3.5535521e-18
   2.4267684e-18  -3.8013915e-18
   1.0436058e-18   2.0985617e-18
  -1.0091812e-18   5.7054834e-19
   3.8963512e-19  -6.1034073e-19
   1.6755841e-19   3.3693917e-19
  -1.6203129e-19   9.1605637e-20
   6.2558719e-20  -9.7994592e-20
   2.6902707e-20   5.4098005e-20
  -2.6015289e-20   1.4707943e-20
   1.0044252e-20  -1.5733736e-20
   4.3194230e-21   8.6858236e-21
  -4.1769416e-21   2.3614660e-21
   1.6126768e-21  -2.5261644e-21
   6.9351442e-22   1.3945714e-21
  -6.7063800e-22   3.7915035e-22
   2.5892686e-22  -4.0559386e-22
   1.1134872e-22   2.2390847e-22
  -1.0767575e-22   6.0875314e-23
   4.1572569e-23  -6.5121009e-23
   1.7877838e-23   3.5950114e-23
  -1.7288116e-23   9.7739692e-24
   6.6747747e-24  -1.0455646e-23
   2.8704154e-24   5.7720491e-24
  -2.7757313e-24   1.5692810e-24
   1.0716831e-24  -1.6787291e-24
   4.6086583e-25   9.2674398e-25
  -4.4566361e-25   2.5195935e-25
   1.7206642e-25  -2.6953203e-25
   7.3995322e-26   1.4879541e-25
  -7.1554496e-26   4.0453884e-26
   2.7626500e-26  -4.3275305e-26
   1.1880481e-26   2.3890172e-26
  -1.1488589e-26   6.4951619e-27
   4.4356332e-27  -6.9481613e-27
   1.9074966e-27   3.8357389e-27
  -1.8445755e-27   1.0428449e-27
   2.0000000e-01   8.0000000e-01
  -3.7680000e-01   2.4500000e-01
   1.6606960e-01  -2.1921940e-01
   8.4633279e-02   1.4160460e-01
  -6.8665050e-02   3.6523141e-02
   2.5031534e-02  -4.2150336e-02
   9.8149572e-03   2.1790215e-02
  -1.0437888e-02   6.0661844e-03
   4.1362563e-03  -6.2679828e-03
   1.8469774e-03   3.5665011e-03
  -1.7180361e-03   9.5944701e-04
   6.5568067e-04  -1.0422612e-03
   2.7706673e-04   5.6774717e-04
  -2.7281411e-04   1.5508951e-04
   1.0587955e-04  -1.6476384e-04
   4.5884542e-05   9.1506517e-05
  -4.4019886e-05   2.4825771e-05
   1.6956234e-05  -2.6639290e-05
   7.2665444e-06   1.4666838e-05
  -7.0520739e-06   3.9913419e-06
   2.7255698e-06  -4.2638183e-06
   1.1739200e-06   2.3566761e-06
  -1.1333845e-06   6.4045167e-07
   4.3738534e-07  -6.8554304e-07
   1.8796227e-07   3.7825125e-07
  -1.8189232e-07   1.0285692e-07
   7.0241489e-08  -1.1000015e-07
   3.0215984e-08   6.0740300e-08
  -2.9209918e-08   1.6512421e-08
   1.1276617e-08  -1.7666252e-08
   4.8487143e-09   9.7516206e-09
  -4.6894457e-09   2.6513313e-09
   1.8106252e-09  -2.8360890e-09
   7.7868842e-10   1.5657410e-09
  -7.5295414e-10   4.2567999e-10
   2.9070291e-10  -4.5537996e-10
   1.2501019e-10   2.5138751e-10
  -1.2089005e-10   6.8346724e-11
   4.6674871e-11  -7.3112695e-11
   2.0072279e-11   4.0362320e-11
  -1.9409921e-11   1.0973505e-11
   7.4939552e-12  -1.1738900e-11
   3.2226773e-12   6.4804428e-12
  -3.1163912e-12   1.7618789e-12
   1.2032106e-12  -1.8847554e-12
   5.1742913e-13   1.0404830e-12
  -5.0035981e-13   2.8288204e-13
   1.9318395e-13  -3.0261170e-13
   8.3076597e-14   1.6705693e-13
  -8.0336307e-14   4.5418765e-14
   3.1017083e-14  -4.8586435e-14
   1.3338571e-14   2.6822197e-14
  -1.2898576e-14   7.2923077e-15
   4.9800148e-15  -7.8009049e-15
   2.1416016e-15   4.3064960e-15
  -2.0709587e-15   1.1708325e-15
   7.9957724e-16  -1.2524911e-15
   3.4384967e-16   6.9143893e-16
  -3.3250733e-16   1.8798557e-16
   1.2837787e-16  -2.0109647e-16
   5.5207526e-17   1.1101549e-16
  -5.3386441e-17   3.0182435e-17
   2.0611990e-17  -3.2287482e-17
   8.8639658e-18   1.7824335e-17
  -8.5715769e-18   4.8460069e-18
   3.3094031e-18  -5.1839875e-18
   1.4231734e-18   2.8618251e-18
  -1.3762283e-18   7.7806124e-19
   5.3134846e-19  -8.3232644e-19
   2.2850072e-19   4.5948658e-19
  -2.2096334e-19   1.2492333e-19
   8.5311815e-20  -1.3363599e-19
   3.6687433e-20   7.3773874e-20
  -3.5477253e-20   2.0057338e-20
   1.3697425e-20  -2.1456219e-20
   5.8904311e-21   1.1844926e-20
  -5.6961280e-21   3.2203498e-21
   2.1992201e-21  -3.4449502e-21
   9.4575105e-22   1.9017880e-21
  -9.1455430e-22   5.1705030e-22
   3.5310059e-22  -5.5311152e-22
   1.5184713e-22   3.0534573e-22
  -1.4683827e-22   8.3016143e-23
   5.6692838e-23  -8.8806031e-23
   2.4380148e-23   4.9025452e-23
  -2.3575939e-23   1.3328838e-23
   9.1024426e-24  -1.4258447e-23
   3.9144080e-24   7.8713887e-24
  -3.7852865e-24   2.1400408e-24
   1.4614626e-24  -2.2892961e-24
   6.2848634e-25   1.2638080e-24
  -6.0775496e-25   3.4359894e-25
   2.3464832e-25  -3.6756294e-25
   1.0090800e-25   2.0291346e-25
  -9.7579427e-26   5.5167279e-26
   3.7674475e-26  -5.9014873e-26
   1.6201505e-26   3.2579215e-26
  -1.5667078e-26   8.8575032e-27
   6.0489078e-27  -9.4752621e-27
   2.6012681e-27   5.2308272e-27
  -2.5154621e-27   1.4221358e-27
   2.0000000e-01   1.0000000e+00
  -4.6900000e-01   3.1320000e-01
   2.1201880e-01  -2.7062480e-01
   1.1103779e-01   1.8033143e-01
  -8.7574301e-02   4.6058765e-02
   3.1588479e-02  -5.3899394e-02
   1.2157312e-02   2.7532792e-02
  -1.3178910e-02   7.6988157e-03
   5.2479733e-03  -7.9032345e-03
   2.3593583e-03   4.5226615e-03
  -2.1793213e-03   1.2142768e-03
   8.2993930e-04  -1.3228565e-03
   3.4954053e-04   7.1881214e-04
  -3.4535402e-04   1.9652881e-04
   1.3416234e-04  -2.0851904e-04
   5.8224300e-05   1.1593736e-04
  -5.5776093e-05   3.1441461e-05
   2.1475375e-05  -3.3757643e-05
   9.1972321e-06   1.8576720e-05
  -8.9317571e-06   5.0562462e-06
   3.4527212e-06  -5.4000292e-06
   1.4875376e-06   2.9853457e-06
  -1.4357459e-06   8.1123517e-07
   5.5402186e-07  -8.6845065e-07
   2.3805490e-07   4.7912330e-07
  -2.3039804e-07   1.3029142e-07
   8.8976429e-08  -1.3933274e-07
   3.8277462e-08   7.6940730e-08
  -3.7000775e-08   2.0916222e-08
   1.4284064e-08  -2.2378291e-08
   6.1416956e-09   1.2352379e-08
  -5.9401144e-09   3.3584654e-09
   2.2935342e-09  -3.5924626e-09
   9.8638264e-10   1.9833356e-09
  -9.5377304e-10   5.3921027e-10
   3.6823442e-10  -5.7683398e-10
   1.5835004e-10   3.1843359e-10
  -1.5313189e-10   8.6575198e-11
   5.9123329e-11  -9.2612091e-11
   2.5425730e-11   5.1127176e-11
  -2.4586657e-11   1.3900190e-11
   9.4926290e-12  -1.4869735e-11
   4.0821765e-12   8.2088087e-12
  -3.9475479e-12   2.2317812e-12
   1.5241132e-12  -2.3874286e-12
   6.5543049e-13   1.3179852e-12
  -6.3380838e-13   3.5832810e-13
   2.4470708e-13  -3.8331984e-13
   1.0523352e-13   2.1161185e-13
  -1.0176241e-13   5.7532182e-14
   3.9289498e-14  -6.1544682e-14
   1.6896038e-14   3.3975814e-14
  -1.6338692e-14   9.2372033e-15
   6.3082102e-15  -9.8814463e-15
   2.7127775e-15   5.4550605e-15
  -2.6232940e-15   1.4830995e-15
   1.0128286e-15  -1.5865369e-15
   4.3555614e-16   8.7584922e-16
  -4.2118874e-16   2.3812228e-16
   1.6261690e-16  -2.5472992e-16
   6.9931654e-17   1.4062388e-16
  -6.7624877e-17   3.8232245e-17
   2.6109313e-17  -4.0898718e-17
   1.1228031e-17   2.2578176e-17
  -1.0857660e-17   6.1384617e-18
   4.1920378e-18  -6.5665834e-18
   1.8027410e-18   3.6250884e-18
  -1.7432754e-18   9.8557415e-19
   6.7306181e-19  -1.0543122e-18
   2.8944303e-19   5.8203400e-19
  -2.7989540e-19   1.5824101e-19
   1.0806491e-19  -1.6927740e-19
   4.6472158e-20   9.3449742e-20
  -4.4939218e-20   2.5406732e-20
   1.7350598e-20  -2.7178703e-20
   7.4614391e-21   1.5004028e-20
  -7.2153144e-21   4.0792335e-21
   2.7857633e-21  -4.3637361e-21
   1.1979877e-21   2.4090045e-21
  -1.1584706e-21   6.5495026e-22
   4.4727432e-22  -7.0062919e-22
   1.9234553e-22   3.8678299e-22
  -1.8600078e-22   1.0515697e-22
   7.1813107e-23  -1.1249105e-22
   3.0882458e-23   6.2100790e-23
  -2.9863762e-23   1.6883708e-23
   1.1530111e-23  -1.8061247e-23
   4.9584006e-24   9.9707282e-24
  -4.7948417e-24   2.7108006e-24
   1.8512421e-24  -2.8998631e-24
   7.9610686e-25   1.6008721e-24
  -7.6984630e-25   4.3523853e-25
   2.9723023e-25  -4.6559386e-25
   1.2782068e-25   2.5703152e-25
  -1.2360436e-25   6.9880674e-26
   4.7722450e-26  -7.4754441e-26
   2.0522529e-26   4.1268258e-26
  -1.9845568e-26   1.1219845e-26
   7.6621824e-27  -1.2002363e-26
   3.2950395e-27   6.6259155e-27
  -3.1863486e-27   1.8014267e-27
   4.0000000e-01  -1.0000000e+00
   5.1400000e-02   3.6420000e-01
  -1.6995220e-01   1.1704760e-01
   7.9117603e-02  -9.7103868e-02
   4.2689527e-02   6.7102761e-02
  -3.2641954e-02   1.6948197e-02
   1.1632762e-02  -2.0149639e-02
   4.3799316e-03   1.0153949e-02
  -4.8561676e-03   2.8536860e-03
   1.9446095e-03  -2.9076261e-03
   8.8099123e-04   1.6748260e-03
  -8.0733442e-04   4.4865787e-04
   3.0669703e-04  -4.9037320e-04
   1.2867787e-04   2.6570554e-04
  -1.2763737e-04   7.2719366e-05
   4.9639294e-05  -7.7042178e-05
   2.1577756e-05   4.2890830e-05
  -2.0635783e-05   1.1626465e-05
   7.9414308e-06  -1.2491151e-05
   3.3985373e-06   6.8699139e-06
  -3.3029718e-06   1.8702439e-06
   1.2771025e-06  -1.9968165e-06
   5.5039619e-07   1.1042008e-06
  -5.3105240e-07   3.0002739e-07
   2.0490079e-07  -3.2123030e-07
   8.8029755e-08   1.7720211e-07
  -8.5211362e-08   4.8189783e-08
   3.2908870e-08  -5.1530781e-08
   1.4158260e-08   2.8457198e-08
  -1.3685099e-08   7.7359064e-09
   5.2829959e-09  -8.2768742e-09
   2.2714538e-09   4.5685676e-09
  -2.1969678e-09   1.2421495e-09
   8.4827755e-10  -1.3286791e-09
   3.6482444e-10   7.3354799e-10
  -3.5275860e-10   1.9942927e-10
   1.3619314e-10  -2.1334569e-10
   5.8566119e-11   1.1777413e-10
  -5.6636519e-11   3.2020288e-11
   2.1867069e-11  -3.4252983e-11
   9.4038628e-12   1.8909646e-11
  -9.0935015e-12   5.1410525e-12
   3.5108948e-12  -5.4996489e-12
   1.5098110e-12   3.0360679e-12
  -1.4600198e-12   8.2543544e-13
   5.6370086e-13  -8.8300197e-13
   2.4241437e-13   4.8746337e-13
  -2.3441719e-13   1.3252941e-13
   9.0506120e-14  -1.4177276e-13
   3.8921127e-14   7.8265688e-14
  -3.7637327e-14   2.1278563e-14
   1.4531416e-14  -2.2762603e-14
   6.2490841e-15   1.2566123e-14
  -6.0429461e-15   3.4164253e-15
   2.3331227e-15  -3.6547019e-15
   1.0033341e-15   2.0175811e-15
  -9.7023824e-16   5.4853170e-16
   3.7459966e-16  -5.8678850e-16
   1.6109260e-16   3.2393717e-16
  -1.5577874e-16   8.8070703e-17
   6.0144665e-17  -9.4213123e-17
   2.5864568e-17   5.2010439e-17
  -2.5011395e-17   1.4140385e-17
   9.6566585e-18  -1.5126593e-17
   4.1527427e-18   8.3506500e-18
  -4.0157593e-18   2.2703404e-18
   1.5504459e-18  -2.4286833e-18
   6.6675267e-19   1.3407569e-18
  -6.4475902e-19   3.6451947e-19
   2.4893524e-19  -3.8994256e-19
   1.0705194e-19   2.1526815e-19
  -1.0352070e-19   5.8526221e-20
   3.9968342e-20  -6.2608082e-20
   1.7187958e-20   3.4562849e-20
  -1.6620992e-20   9.3968055e-21
   6.4172046e-21  -1.0052178e-20
   2.7596501e-21   5.5493139e-21
  -2.6686197e-21   1.5087247e-21
   1.0303283e-21  -1.6139494e-21
   4.4308167e-22   8.9098224e-22
  -4.2846608e-22   2.4223659e-22
   1.6542662e-22  -2.5913117e-22
   7.1139947e-23   1.4305360e-22
  -6.8793309e-23   3.8892826e-23
   2.6560433e-23  -4.1605372e-23
   1.1422030e-23   2.2968284e-23
  -1.1045260e-23   6.2445228e-24
   4.2644684e-24  -6.6800416e-24
   1.8338890e-24   3.6877231e-24
  -1.7733959e-24   1.0026030e-24
   6.8469105e-25  -1.0725287e-24
   2.9444406e-25   5.9209046e-25
  -2.8473146e-25   1.6097512e-25
   1.0993207e-25  -1.7220219e-25
   4.7275110e-26   9.5064379e-26
  -4.5715683e-26   2.5845713e-26
   1.7650384e-26  -2.7648300e-26
   7.5903588e-27   1.5263269e-26
  -7.3399815e-27   4.1497150e-27
   2.8338960e-27  -4.4391332e-27
   1.2186867e-27   2.4506276e-27
   4.0000000e-01  -8.0000000e-01
   1.1600000e-01   3.5440000e-01
  -1.6801840e-01   1.0472640e-01
   7.1140206e-02  -9.8977093e-02
   3.4617632e-02   6.0908360e-02
  -2.9463459e-02   1.5957900e-02
   1.0925084e-02  -1.8008711e-02
   4.4090646e-03   9.4913928e-03
  -4.5518947e-03   2.6237050e-03
   1.7898077e-03  -2.7393121e-03
   7.9046218e-04   1.5445947e-03
  -7.4367666e-04   4.1683257e-04
   2.8480106e-04  -4.5074529e-04
   1.2098306e-04   2.4650975e-04
  -1.1848032e-04   6.7243180e-05
   4.5911175e-05  -7.1585180e-05
   1.9850847e-05   3.9685680e-05
  -1.9089132e-05   1.0773549e-05
   7.3581265e-06  -1.1549930e-05
   3.1565789e-06   6.3641503e-06
  -3.0601364e-06   1.7314108e-06
   1.1823515e-06  -1.8503711e-06
   5.0901118e-07   1.0223612e-06
  -4.9166896e-07   2.7787262e-07
   1.8976668e-07  -2.9738159e-07
   8.1567359e-08   1.6410784e-07
  -7.8916410e-08   4.4622912e-08
   3.0473316e-08  -4.7725830e-08
   1.3107581e-08   2.6351539e-08
  -1.2672363e-08   7.1639210e-09
   4.8923571e-09  -7.6642283e-09
   2.1037005e-09   4.2307246e-09
  -2.0345120e-09   1.1502627e-09
   7.8552845e-10  -1.2304389e-09
   3.3782285e-10   6.7928792e-10
  -3.2666465e-10   1.8467981e-10
   1.2612042e-10  -1.9756358e-10
   5.4235676e-11   1.0906350e-10
  -5.2447702e-11   2.9651896e-11
   2.0249670e-11  -3.1719695e-11
   8.7082302e-12   1.7511005e-11
  -8.4209027e-12   4.7608088e-12
   3.2512207e-12  -5.0928650e-12
   1.3981472e-12   2.8115123e-12
  -1.3520331e-12   7.6438324e-13
   5.2200754e-13  -8.1769321e-13
   2.2448415e-13   4.5140891e-13
  -2.1707887e-13   1.2272714e-13
   8.3812014e-14  -1.3128673e-13
   3.6042431e-14   7.2476917e-14
  -3.4853556e-14   1.9704731e-14
   1.3456625e-14  -2.1079013e-14
   5.7868795e-15   1.1636692e-14
  -5.5959902e-15   3.1637357e-15
   2.1605576e-15  -3.3843882e-15
   9.2912452e-16   1.8683544e-15
  -8.9847636e-16   5.0796054e-16
   3.4689307e-16  -5.4338777e-16
   1.4917766e-16   2.9997774e-16
  -1.4425684e-16   8.1556714e-17
   5.5696174e-17  -8.7244818e-17
   2.3951543e-17   4.8163581e-17
  -2.3161473e-17   1.3094517e-17
   8.9424212e-18  -1.4007782e-17
   3.8455926e-18   7.7330093e-18
  -3.7187410e-18   2.1024188e-18
   1.4357700e-18  -2.2490502e-18
   6.1743752e-19   1.2415902e-18
  -5.9707059e-19   3.3755845e-19
   2.3052319e-19  -3.6110117e-19
   9.9134033e-20   1.9934623e-19
  -9.5863975e-20   5.4197435e-20
   3.7012156e-20  -5.7977388e-20
   1.5916681e-20   3.2006471e-20
  -1.5391650e-20   8.7017878e-21
   5.9425677e-21  -9.3086864e-21
   2.5555376e-21   5.1388690e-21
  -2.4712401e-21   1.3971346e-21
   9.5412196e-22  -1.4945765e-21
   4.1030993e-22   8.2508235e-22
  -3.9677536e-22   2.2432000e-22
   1.5319114e-22  -2.3996500e-22
   6.5878209e-23   1.3247290e-22
  -6.3705136e-23   3.6016189e-23
   2.4595938e-23  -3.8528106e-23
   1.0577220e-23   2.1269477e-23
  -1.0228318e-23   5.7826580e-24
   3.9490547e-24  -6.1859644e-24
   1.6982487e-24   3.4149674e-24
  -1.6422299e-24   9.2844730e-25
   6.3404912e-25  -9.9320105e-25
   2.7266604e-25   5.4829756e-25
  -2.6367182e-25   1.4906889e-25
   1.0180114e-25  -1.5946557e-25
   4.3778492e-26   8.8033114e-26
  -4.2334405e-26   2.3934082e-26
   1.6344905e-26  -2.5603343e-26
   7.0289516e-27   1.4134349e-26
  -6.7970931e-27   3.8427888e-27
   2.6242921e-27  -4.1108008e-27
   1.1285487e-27   2.2693714e-27
   4.0000000e-01  -6.0000000e-01
   1.8060000e-01   3.4460000e-01
  -1.6608460e-01   9.2405200e-02
   6.3162810e-02  -1.0085032e-01
   2.6545738e-02   5.4713960e-02
  -2.6284965e-02   1.4967603e-02
   1.0217405e-02  -1.5867783e-02
   4.4381975e-03   8.8288368e-03
  -4.2476217e-03   2.3937239e-03
   1.6350059e-03  -2.5709981e-03
   6.9993312e-04   1.4143635e-03
  -6.8001891e-04   3.8500726e-04
   2.6290509e-04  -4.1111737e-04
   1.1328826e-04   2.2731396e-04
  -1.0932327e-04   6.1766994e-05
   4.2183056e-05  -6.6128181e-05
   1.8123938e-05   3.6480529e-05
  -1.7542481e-05   9.9206330e-06
   6.7748223e-06  -1.0608709e-05
   2.9146205e-06   5.8583867e-06
  -2.8173011e-06   1.5925776e-06
   1.0876006e-06  -1.7039257e-06
   4.6762617e-07   9.4052164e-07
  -4.5228552e-07   2.5571784e-07
   1.7463257e-07  -2.7353289e-07
   7.5104963e-08   1.5101358e-07
  -7.2621458e-08   4.1056040e-08
   2.8037762e-08  -4.3920878e-08
   1.2056902e-08   2.4245879e-08
  -1.1659626e-08   6.5919356e-09
   4.5017183e-09  -7.0515823e-09
   1.9359472e-09   3.8928815e-09
  -1.8720563e-09   1.0583759e-09
   7.2277934e-10  -1.1321988e-09
   3.1082126e-10   6.2502786e-10
  -3.0057070e-10   1.6993035e-10
   1.1604770e-10  -1.8178146e-10
   4.9905233e-11   1.0035288e-10
  -4.8258886e-11   2.7283504e-11
   1.8632272e-11  -2.9186406e-11
   8.0125975e-12   1.6112364e-11
  -7.7483038e-12   4.3805652e-12
   2.9915467e-12  -4.6860812e-12
   1.2864835e-12   2.5869567e-12
  -1.2440464e-12   7.0333105e-13
   4.8031422e-13  -7.5238445e-13
   2.0655393e-13   4.1535444e-13
  -1.9974055e-13   1.1292487e-13
   7.7117907e-14  -1.2080070e-13
   3.3163735e-14   6.6688145e-14
  -3.2069784e-14   1.8130898e-14
   1.2381834e-14  -1.9395423e-14
   5.3246748e-15   1.0707261e-14
  -5.1490342e-15   2.9110461e-15
   1.9879925e-15  -3.1140744e-15
   8.5491490e-16   1.7191277e-15
  -8.2671447e-16   4.6738938e-16
   3.1918648e-16  -4.9998705e-16
   1.3726273e-16   2.7601831e-16
  -1.3273495e-16   7.5042724e-17
   5.1247683e-17  -8.0276513e-17
   2.2038518e-17   4.4316724e-17
  -2.1311550e-17   1.2048649e-17
   8.2281839e-18  -1.2888971e-17
   3.5384424e-18   7.1153685e-18
  -3.4217226e-18   1.9344972e-18
   1.3210941e-18  -2.0694170e-18
   5.6812237e-19   1.1424236e-18
  -5.4938216e-19   3.1059743e-19
   2.1211115e-19  -3.3225977e-19
   9.1216130e-20   1.8342432e-19
  -8.8207254e-20   4.9868649e-20
   3.4055970e-20  -5.3346695e-20
   1.4645405e-20   2.9450092e-20
  -1.4162309e-20   8.0067701e-21
   5.4679308e-21  -8.5651953e-21
   2.3514251e-21   4.7284240e-21
  -2.2738605e-21   1.2855445e-21
   8.7791559e-22  -1.3752037e-21
   3.7753820e-22   7.5918246e-22
  -3.6508464e-22   2.0640341e-22
   1.4095566e-22  -2.2079884e-22
   6.0616472e-23   1.2189220e-22
  -5.8616964e-23   3.3139551e-23
   2.2631444e-23  -3.5450840e-23
   9.7324103e-24   1.9570669e-23
  -9.4113749e-24   5.3207931e-24
   3.6336410e-24  -5.6918872e-24
   1.5626084e-24   3.1422116e-24
  -1.5110639e-24   8.5429159e-25
   5.8340719e-25  -9.1387341e-25
   2.5088802e-25   5.0450466e-25
  -2.4261217e-25   1.3716265e-25
   9.3670217e-26  -1.4672894e-25
   4.0281874e-26   8.1001850e-26
  -3.8953128e-26   2.2022450e-26
   1.5039427e-26  -2.3558387e-26
   6.4675445e-27   1.3005429e-26
  -6.2542046e-27   3.5358627e-27
   2.4146881e-27  -3.7824683e-27
   1.0384108e-27   2.0881151e-27
   4.0000000e-01  -4.0000000e-01
   2.4520000e-01   3.3480000e-01
  -1.6415080e-01   8.0084000e-02
   5.5185414e-02  -1.0272354e-01
   1.8473843e-02   4.8519559e-02
  -2.3106471e-02   1.3977306e-02
   9.5097272e-03  -1.3726855e-02
   4.4673305e-03   8.1662809e-03
  -3.9433487e-03   2.1637428e-03
   1.4802041e-03  -2.4026840e-03
   6.0940407e-04   1.2841323e-03
  -6.1636116e-04   3.5318196e-04
   2.4100913e-04  -3.7148945e-04
   1.0559345e-04   2.0811817e-04
  -1.0016622e-04   5.6290808e-05
   3.8454937e-05  -6.0671183e-05
   1.6397029e-05   3.3275378e-05
  -1.5995831e-05   9.0677170e-06
   6.1915180e-06  -9.6674883e-06
   2.6726621e-06   5.3526231e-06
  -2.5744657e-06   1.4537444e-06
   9.9284967e-07  -1.5574803e-06
   4.2624116e-07   8.5868207e-07
  -4.1290208e-07   2.3356307e-07
   1.5949846e-07  -2.4968419e-07
   6.8642566e-08   1.3791931e-07
  -6.6326506e-08   3.7489169e-08
   2.5602208e-08  -4.0115926e-08
   1.1006222e-08   2.2140220e-08
  -1.0646890e-08   6.0199502e-09
   4.1110795e-09  -6.4389364e-09
   1.7681940e-09   3.5550385e-09
  -1.7096005e-09   9.6648918e-10
   6.6003024e-10  -1.0339586e-09
   2.8381967e-10   5.7076780e-10
  -2.7447674e-10   1.5518089e-10
   1.0597498e-10  -1.6599935e-10
   4.5574790e-11   9.1642252e-11
  -4.4070070e-11   2.4915112e-11
   1.7014874e-11  -2.6653118e-11
   7.3169649e-12   1.4713723e-11
  -7.0757050e-12   4.0003215e-12
   2.7318726e-12  -4.2792973e-12
   1.1748197e-12   2.3624011e-12
  -1.1360597e-12   6.4227885e-13
   4.3862090e-13  -6.8707570e-13
   1.8862371e-13   3.7929997e-13
  -1.8240224e-13   1.0312260e-13
   7.0423801e-14  -1.1031467e-13
   3.0285039e-14   6.0899374e-14
  -2.9286013e-14   1.6557066e-14
   1.1307043e-14  -1.7711833e-14
   4.8624701e-15   9.7778296e-15
  -4.7020783e-15   2.6583566e-15
   1.8154273e-15  -2.8437607e-15
   7.8070529e-16   1.5699010e-15
  -7.5495258e-16   4.2681821e-16
   2.9147989e-16  -4.5658632e-16
   1.2534779e-16   2.5205888e-16
  -1.2121306e-16   6.8528735e-17
   4.6799193e-17  -7.3308209e-17
   2.0125493e-17   4.0469866e-17
  -1.9461628e-17   1.1002781e-17
   7.5139466e-18  -1.1770160e-17
   3.2312923e-18   6.4977278e-18
  -3.1247042e-18   1.7665756e-18
   1.2064182e-18  -1.8897838e-18
   5.1880722e-19   1.0432569e-18
  -5.0169373e-19   2.8363640e-19
   1.9369911e-19  -3.0341838e-19
   8.3298227e-20   1.6750240e-19
  -8.0550534e-20   4.5539863e-20
   3.1099784e-20  -4.8716001e-20
   1.3374129e-20   2.6893714e-20
  -1.2932967e-20   7.3117524e-21
   4.9932938e-21  -7.8217042e-21
   2.1473126e-21   4.3179791e-21
  -2.0764808e-21   1.1739544e-21
   8.0170922e-22  -1.2558308e-21
   3.4476647e-22   6.9328258e-22
  -3.3339393e-22   1.8848682e-22
   1.2872018e-22  -2.0163267e-22
   5.5354735e-23   1.1131150e-22
  -5.3528791e-23   3.0262914e-23
   2.0666950e-23  -3.2373574e-23
   8.8876006e-24   1.7871862e-23
  -8.5944322e-24   4.8589283e-24
   3.3182273e-24  -5.1978100e-24
   1.4269682e-24   2.8694558e-24
  -1.3798979e-24   7.8013587e-25
   5.3276525e-25  -8.3454576e-25
   2.2910999e-25   4.6071176e-25
  -2.2155252e-25   1.2525642e-25
   8.5539291e-26  -1.3399232e-25
   3.6785256e-26   7.3970585e-26
  -3.5571850e-26   2.0110819e-26
   1.3733948e-26  -2.1513430e-26
   5.9061373e-27   1.1876509e-26
  -5.7113162e-27   3.2289365e-27
   2.2050841e-27  -3.4541359e-27
   9.4827281e-28   1.9068589e-27
   4.0000000e-01  -2.0000000e-01
   3.0980000e-01   3.2500000e-01
  -1.6221700e-01   6.7762800e-02
   4.7208017e-02  -1.0459677e-01
   1.0401948e-02   4.2325159e-02
  -1.9927976e-02   1.2987008e-02
   8.8020489e-03  -1.1585927e-02
   4.4964635e-03   7.5037250e-03
  -3.6390757e-03   1.9337618e-03
   1.3254023e-03  -2.2343700e-03
   5.1887502e-04   1.1539011e-03
  -5.5270341e-04   3.2135665e-04
   2.1911316e-04  -3.3186153e-04
   9.7898641e-05   1.8892238e-04
  -9.1009165e-05   5.0814622e-05
   3.4726818e-05  -5.5214184e-05
   1.4670120e-05   3.0070228e-05
  -1.4449180e-05   8.2148009e-06
   5.6082138e-06  -8.7262672e-06
   2.4307038e-06   4.8468595e-06
  -2.3316304e-06   1.3149113e-06
   8.9809873e-07  -1.4110349e-06
   3.8485615e-07   7.7684251e-07
  -3.7351864e-07   2.1140829e-07
   1.4436435e-07  -2.2583548e-07
   6.2180170e-08   1.2482505e-07
  -6.0031553e-08   3.3922297e-08
   2.3166654e-08  -3.6310975e-08
   9.9555429e-09   2.0034561e-08
  -9.6341542e-09   5.4479648e-09
   3.7204407e-09  -5.8262905e-09
   1.6004407e-09   3.2171955e-09
  -1.5471448e-09   8.7460241e-10
   5.9728114e-10  -9.3571847e-10
   2.5681808e-10   5.1650774e-10
  -2.4838279e-10   1.4043143e-10
   9.5902260e-11  -1.5021724e-10
   4.1244347e-11   8.2931626e-11
  -3.9881253e-11   2.2546720e-11
   1.5397475e-11  -2.4119829e-11
   6.6213322e-12   1.3315082e-11
  -6.4031062e-12   3.6200779e-12
   2.4721985e-12  -3.8725134e-12
   1.0631560e-12   2.1378456e-12
  -1.0280730e-12   5.8122666e-13
   3.9692757e-13  -6.2176694e-13
   1.7069349e-13   3.4324551e-13
  -1.6506392e-13   9.3320324e-14
   6.3729695e-14  -9.9828643e-14
   2.7406343e-14   5.5110603e-14
  -2.6502242e-14   1.4983234e-14
   1.0232252e-14  -1.6028243e-14
   4.4002655e-15   8.8483985e-15
  -4.2551223e-15   2.4056670e-15
   1.6428622e-15  -2.5734470e-15
   7.0649567e-16   1.4206743e-15
  -6.8319070e-16   3.8624705e-16
   2.6377330e-16  -4.1318560e-16
   1.1343286e-16   2.2809945e-16
  -1.0969116e-16   6.2014746e-17
   4.2350702e-17  -6.6339904e-17
   1.8212468e-17   3.6623008e-17
  -1.7611706e-17   9.9569128e-18
   6.7997094e-18  -1.0651349e-17
   2.9241421e-18   5.8800871e-18
  -2.8276858e-18   1.5986539e-18
   1.0917422e-18  -1.7101506e-18
   4.6949207e-19   9.4409026e-19
  -4.5400529e-19   2.5667538e-19
   1.7528706e-19  -2.7457698e-19
   7.5380324e-20   1.5158048e-19
  -7.2893813e-20   4.1211078e-20
   2.8143598e-20  -4.4085308e-20
   1.2102853e-20   2.4337335e-20
  -1.1703626e-20   6.6167347e-21
   4.5186569e-21  -7.0782131e-21
   1.9432000e-21   3.9075341e-21
  -1.8791012e-21   1.0623643e-21
   7.2550285e-22  -1.1364580e-21
   3.1199474e-22   6.2738269e-22
  -3.0170321e-22   1.7057023e-22
   1.1648470e-22  -1.8246650e-22
   5.0092997e-23   1.0073080e-22
  -4.8440619e-23   2.7386276e-23
   1.8702456e-23  -2.9296308e-23
   8.0427908e-24   1.6173054e-23
  -7.7774895e-24   4.3970635e-24
   3.0028137e-24  -4.7037329e-24
   1.2913279e-24   2.5967001e-24
  -1.2487319e-24   7.0598015e-25
   4.8212332e-25  -7.5521812e-25
   2.0733197e-25   4.1691886e-25
  -2.0049287e-25   1.1335019e-25
   7.7408364e-26  -1.2125570e-25
   3.3288639e-26   6.6939320e-26
  -3.2190572e-26   1.8199187e-26
   1.2428469e-26  -1.9468474e-26
   5.3447302e-27   1.0747589e-26
  -5.1684278e-27   2.9220104e-27
   1.9954801e-27  -3.1258034e-27
   8.5813485e-28   1.7256027e-27
   4.0000000e-01   0.0000000e+00
  -1.6000000e-02  -5.5600000e-02
  -3.1602000e-02  -4.2328000e-02
  -7.4144060e-03  -4.1759942e-02
  -2.7680207e-02  -2.9531637e-02
  -3.4634725e-04  -3.1900597e-02
  -2.5702167e-02  -1.9948426e-02
   5.7687893e-03  -2.4987788e-02
  -2.6714688e-03   5.7702076e-03
   3.7747860e-03  -4.6124710e-04
   3.3842169e-03   2.9971325e-03
  -1.5170468e-03   5.5161603e-04
   3.8861575e-04  -1.0004335e-03
   4.0604325e-05   3.5525045e-04
  -1.6539463e-04   1.1549640e-04
   7.8018366e-05  -9.4069606e-05
   4.2640708e-05   6.6087883e-05
  -3.2172142e-05   1.6608910e-05
   1.1403925e-05  -1.9885469e-05
   4.2510672e-06   9.9606809e-06
  -4.7619166e-06   2.8056938e-06
   1.9116290e-06  -2.8491897e-06
   8.6899646e-07   1.6459739e-06
  -7.9355385e-07   4.4048661e-07
   3.0113156e-07  -4.8214195e-07
   1.2612729e-07   2.6091662e-07
  -1.2532766e-07   7.1440875e-08
   4.8765132e-08  -7.5637886e-08
   2.1213127e-08   4.2133181e-08
  -2.0271921e-08   1.1418790e-08
   7.7996830e-09  -1.2271624e-08
   3.3367687e-09   6.7474598e-09
  -3.2440497e-09   1.8370730e-09
   1.2544441e-09  -1.9611429e-09
   5.4071049e-10   1.0845979e-09
  -5.2162807e-10   2.9468914e-10
   2.0125562e-10  -3.1553332e-10
   8.6458000e-11   1.7405056e-10
  -8.3695629e-11   4.7333580e-11
   3.2324129e-11  -5.0613887e-11
   1.3907100e-11   2.7951494e-11
  -1.3441923e-11   7.5983727e-12
   5.1890743e-12  -8.1298185e-12
   2.2310422e-12   4.4873517e-12
  -2.1579108e-12   1.2200721e-12
   8.3320044e-13  -1.3050569e-12
   3.5834225e-13   7.2050974e-13
  -3.4648868e-13   1.9588425e-13
   1.3377221e-13  -2.0955379e-13
   5.7524912e-14   1.1568063e-13
  -5.5629769e-14   3.1451134e-14
   2.1478385e-14  -3.3644108e-14
   9.2367215e-15   1.8573529e-14
  -8.9318655e-15   5.0496690e-15
   3.4484878e-15  -5.4018938e-15
   1.4829729e-15   2.9821012e-15
  -1.4340676e-15   8.1076328e-16
   5.5368104e-16  -8.6730638e-16
   2.3810549e-16   4.7879867e-16
  -2.3025041e-16   1.3017368e-16
   8.8897361e-17  -1.3925274e-16
   3.8229295e-17   7.6874505e-17
  -3.6968318e-17   2.0900334e-17
   1.4273118e-17  -2.2357995e-17
   6.1380063e-18   1.2342759e-17
  -5.9355321e-18   3.3556979e-18
   2.2916512e-18  -3.5897392e-18
   9.8549972e-19   1.9817183e-18
  -9.5299214e-19   5.3878149e-19
   3.6794111e-19  -5.7635826e-19
   1.5822916e-19   3.1817915e-19
  -1.5300975e-19   8.6505236e-20
   5.9075587e-20  -9.2538474e-20
   2.5404822e-20   5.1085947e-20
  -2.4566815e-20   1.3889038e-20
   9.4850103e-21  -1.4857716e-20
   4.0789273e-21   8.2022162e-21
  -3.9443788e-21   2.2299848e-21
   1.5228866e-21  -2.3855132e-21
   6.5490106e-22   1.3169248e-21
  -6.3329836e-22   3.5804010e-22
   2.4451039e-22  -3.8301129e-22
   1.0514907e-22   2.1144174e-22
  -1.0168060e-22   5.7485911e-23
   3.9257900e-23  -6.1495216e-23
   1.6882440e-23   3.3948491e-23
  -1.6325552e-23   9.2297762e-24
   6.3031380e-24  -9.8734989e-24
   2.7105970e-24   5.4506742e-24
  -2.6211847e-24   1.4819069e-24
   1.0120141e-24  -1.5852612e-24
   4.3520584e-25   8.7514492e-25
  -4.2085004e-25   2.3793081e-25
   1.6248614e-25  -2.5452508e-25
   6.9875426e-26   1.4051081e-25
  -6.7570500e-26   3.8201501e-26
   2.6088318e-26  -4.0865832e-26
   1.1219002e-26   2.2560020e-26
  -1.0848929e-26   6.1335257e-27
   4.1886670e-27  -6.5613031e-27
   1.8012914e-27   3.6221734e-27
   4.0000000e-01   2.0000000e-01
  -1.0820000e-01   1.2600000e-02
   1.0494800e-02  -7.8601000e-02
  -1.5564990e-02   1.2121351e-02
   8.1485801e-03  -8.5133763e-03
   4.8772504e-03   6.8382365e-03
  -3.3475171e-03   1.6539009e-03
   1.1387575e-03  -2.0892108e-03
   3.9106196e-04   9.9971226e-04
  -4.7650983e-04   2.8654427e-04
   1.9501773e-04  -2.8354095e-04
   9.0952863e-05   1.6756747e-04
  -8.0886720e-05   4.4498061e-05
   3.0436259e-05  -4.9253159e-05
   1.2579568e-05   2.6397177e-05
  -1.2672281e-05   7.2528774e-06
   4.9496432e-06  -7.6400594e-06
   2.1651269e-06   4.2746818e-06
  -2.0572334e-06   1.1567139e-06
   7.9018286e-07  -1.2459134e-06
   3.3718111e-07   6.8371385e-07
  -3.2867933e-07   1.8627825e-07
   1.2719414e-07  -1.9865753e-07
   5.4887331e-08   1.0996320e-07
  -5.2888528e-08   2.9868112e-08
   2.0398612e-08  -3.1995246e-08
   8.7586360e-09   1.7641873e-08
  -8.4832489e-09   4.7984283e-09
   3.2768193e-09  -5.1299286e-09
   1.4101359e-09   2.8335001e-09
  -1.3626490e-09   7.7021464e-10
   5.2599651e-10  -8.2415976e-10
   2.2612913e-10   4.5486907e-10
  -2.1873981e-10   1.2367841e-10
   8.4461169e-11  -1.3228793e-10
   3.6326654e-11   7.3037510e-11
  -3.5123358e-11   1.9856386e-11
   1.3560226e-11  -2.1242425e-11
   5.8310687e-12   1.1726337e-11
  -5.6390842e-12   3.1881624e-12
   2.1772365e-12  -3.4104338e-12
   9.3632322e-13   1.8827736e-12
  -9.0541156e-13   5.1187687e-13
   3.4956776e-13  -5.4758333e-13
   1.5032601e-13   3.0229098e-13
  -1.4536918e-13   8.2185908e-14
   5.6125847e-14  -8.7917458e-14
   2.4136454e-14   4.8535123e-14
  -2.3340150e-14   1.3195510e-14
   9.0113916e-15  -1.4115850e-14
   3.8752429e-15   7.7926532e-15
  -3.7474228e-15   2.1186360e-15
   1.4468449e-15  -2.2663962e-15
   6.2220085e-16   1.2511672e-15
  -6.0167610e-16   3.4016209e-16
   2.3230126e-16  -3.6388656e-16
   9.9898621e-17   2.0088383e-16
  -9.6603393e-17   5.4615479e-17
   3.7297643e-17  -5.8424577e-17
   1.6039456e-17   3.2253347e-17
  -1.5510371e-17   8.7689070e-18
   5.9884043e-18  -9.3804876e-18
   2.5752489e-18   5.1785065e-18
  -2.4903014e-18   1.4079111e-18
   9.6148139e-19  -1.5061046e-18
   4.1347480e-19   8.3144646e-19
  -3.9983581e-19   2.2605024e-19
   1.5437275e-19  -2.4181593e-19
   6.6386346e-20   1.3349470e-19
  -6.4196512e-20   3.6293992e-20
   2.4785654e-20  -3.8825284e-20
   1.0658805e-20   2.1433534e-20
  -1.0307212e-20   5.8272613e-21
   3.9795149e-21  -6.2336786e-21
   1.7113478e-21   3.4413080e-21
  -1.6548969e-21   9.3560869e-22
   6.3893973e-22  -1.0008619e-21
   2.7476919e-22   5.5252674e-22
  -2.6570559e-22   1.5021870e-22
   1.0258637e-22  -1.6069557e-22
   4.4116169e-23   8.8712139e-23
  -4.2660943e-23   2.4118692e-23
   1.6470978e-23  -2.5800829e-23
   7.0831680e-24   1.4243372e-23
  -6.8495210e-24   3.8724294e-24
   2.6445340e-24  -4.1425086e-24
   1.1372535e-24   2.2868757e-24
  -1.0997398e-24   6.2174637e-25
   4.2459894e-25  -6.6510953e-25
   1.8259423e-25   3.6717433e-25
  -1.7657114e-25   9.9825849e-26
   6.8172412e-26  -1.0678812e-25
   2.9316816e-26   5.8952478e-26
  -2.8349765e-26   1.6027758e-26
   1.0945571e-26  -1.7145600e-26
   4.7070256e-27   9.4652441e-27
  -4.5517586e-27   2.5733717e-27
   1.7573901e-27  -2.7528493e-27
   7.5574679e-28   1.5197130e-27
  -7.3081756e-28   4.1317332e-28
   2.8216161e-28  -4.4198974e-28
   4.0000000e-01   4.0000000e-01
  -2.0040000e-01   8.0800000e-02
   5.6444000e-02  -1.3000640e-01
   1.0839517e-02   5.0848186e-02
  -2.3874594e-02   1.5832538e-02
   1.0721396e-02  -1.3806325e-02
   5.5757837e-03   9.1249698e-03
  -4.4296424e-03   2.3365808e-03
   1.6022102e-03  -2.7244556e-03
   6.1966955e-04   1.3960399e-03
  -6.6836119e-04   3.8991555e-04
   2.6580956e-04  -4.0095067e-04
   1.1929068e-04   2.2910451e-04
  -1.1038881e-04   6.1543235e-05
   4.2062397e-05  -6.6996500e-05
   1.7730534e-05   3.6427997e-05
  -1.7502528e-05   9.9574029e-06
   6.7976231e-06  -1.0568460e-05
   2.9489626e-06   5.8743815e-06
  -2.8260484e-06   1.5932583e-06
   1.0882314e-06  -1.7103717e-06
   4.6613455e-07   9.4133456e-07
  -4.5260062e-07   2.5620238e-07
   1.7495155e-07  -2.7364042e-07
   7.5368794e-08   1.5127020e-07
  -7.2750314e-08   4.1106876e-08
   2.8073335e-08  -4.4004775e-08
   1.2063099e-08   2.4278022e-08
  -1.1674692e-08   6.6020347e-09
   4.5085536e-09  -7.0602653e-09
   1.9395405e-09   3.8986932e-09
  -1.8748792e-09   1.0598583e-09
   7.2379606e-10  -1.1339368e-09
   3.1121152e-10   6.2591420e-10
  -3.0099491e-10   1.7017834e-10
   1.1621674e-10  -1.8203581e-10
   4.9981303e-11   1.0049855e-10
  -4.8329082e-11   2.7322603e-11
   1.8658996e-11  -2.9229019e-11
   8.0238475e-12   1.6135511e-11
  -7.7594245e-12   4.3868944e-12
   2.9958674e-12  -4.6927953e-12
   1.2883589e-12   2.5906904e-12
  -1.2458427e-12   7.0434355e-13
   4.8100578e-13  -7.5347163e-13
   2.0685008e-13   4.1595267e-13
  -2.0002818e-13   1.1308770e-13
   7.7229098e-14  -1.2097460e-13
   3.3211641e-14   6.6784285e-14
  -3.2116021e-14   1.8157023e-14
   1.2399675e-14  -1.9423391e-14
   5.3323408e-15   1.0722690e-14
  -5.1564538e-15   2.9152420e-15
   1.9908578e-15  -3.1185614e-15
   8.5614758e-16   1.7216055e-15
  -8.2790603e-16   4.6806295e-16
   3.1964647e-16  -5.0070771e-16
   1.3746051e-16   2.7641610e-16
  -1.3292624e-16   7.5150879e-17
   5.1321543e-17  -8.0392203e-17
   2.2070283e-17   4.4380594e-17
  -2.1342265e-17   1.2066013e-17
   8.2400424e-18  -1.2907547e-17
   3.5435418e-18   7.1256232e-18
  -3.4266540e-18   1.9372852e-18
   1.3229981e-18  -2.0723994e-18
   5.6894117e-19   1.1440700e-18
  -5.5017393e-19   3.1104506e-19
   2.1241685e-19  -3.3273863e-19
   9.1347590e-20   1.8368867e-19
  -8.8334379e-20   4.9940521e-20
   3.4105052e-20  -5.3423578e-20
   1.4666512e-20   2.9492536e-20
  -1.4182720e-20   8.0183096e-21
   5.4758112e-21  -8.5775396e-21
   2.3548140e-21   4.7352387e-21
  -2.2771376e-21   1.2873972e-21
   8.7918085e-22  -1.3771856e-21
   3.7808231e-22   7.6027660e-22
  -3.6561081e-22   2.0670088e-22
   1.4115880e-22  -2.2111705e-22
   6.0703833e-23   1.2206787e-22
  -5.8701443e-23   3.3187312e-23
   2.2664061e-23  -3.5501932e-23
   9.7464367e-24   1.9598875e-23
  -9.4249386e-24   5.3284615e-24
   3.6388779e-24  -5.7000904e-24
   1.5648605e-24   3.1467402e-24
  -1.5132416e-24   8.5552280e-25
   5.8424800e-25  -9.1519049e-25
   2.5124960e-25   5.0523176e-25
  -2.4296182e-25   1.3736033e-25
   9.3805216e-26  -1.4694041e-25
   4.0339929e-26   8.1118590e-26
  -3.9009267e-26   2.2054189e-26
   1.5061102e-26  -2.3592339e-26
   6.4768656e-27   1.3024173e-26
  -6.2632183e-27   3.5409586e-27
   2.4181681e-27  -3.7879197e-27
   1.0399073e-27   2.0911246e-27
  -1.0056047e-27   5.6852635e-28
   4.0000000e-01   6.0000000e-01
  -2.9260000e-01   1.4900000e-01
   1.0239320e-01  -1.8141180e-01
   3.7244024e-02   8.9575020e-02
  -4.2783845e-02   2.5368162e-02
   1.7278341e-02  -2.5555383e-02
   7.9181388e-03   1.4867547e-02
  -7.1706645e-03   3.9692121e-03
   2.7139272e-03  -4.3597072e-03
   1.1320504e-03   2.3522003e-03
  -1.1296464e-03   6.4474529e-04
   4.4006819e-04  -6.8154596e-04
   1.9176448e-04   3.8016948e-04
  -1.8292871e-04   1.0298253e-04
   7.0345182e-05  -1.1075170e-04
   3.0070292e-05   6.0858837e-05
  -2.9258735e-05   1.6573093e-05
   1.1316764e-05  -1.7686813e-05
   4.8796503e-06   9.7842638e-06
  -4.7057316e-06   2.6581626e-06
   1.8153828e-06  -2.8465825e-06
   7.7975213e-07   1.5700042e-06
  -7.5496201e-07   4.2698588e-07
   2.9158807e-07  -4.5654803e-07
   1.2546142e-07   2.5214225e-07
  -1.2125603e-07   6.8541371e-08
   4.6808276e-08  -7.3337363e-08
   2.0124578e-08   4.0478452e-08
  -1.9465549e-08   1.1005836e-08
   7.5160003e-09  -1.1772305e-08
   3.2325218e-09   6.4994512e-09
  -3.1255479e-09   1.7669923e-09
   1.2067051e-09  -1.8903104e-09
   5.1890574e-10   1.0435088e-09
  -5.0181380e-10   2.8370862e-10
   1.9374825e-10  -3.0348983e-10
   8.3321150e-11   1.6754462e-10
  -8.0570918e-11   4.5551077e-11
   3.1107454e-11  -4.8728414e-11
   1.3377299e-11   2.6900366e-11
  -1.2936161e-11   7.3135802e-12
   4.9945412e-12  -7.8236296e-12
   2.1478582e-12   4.3190563e-12
  -2.0769993e-12   1.1742459e-12
   8.0190835e-13  -1.2561448e-12
   3.4485144e-13   6.9345488e-13
  -3.3347676e-13   1.8853376e-13
   1.2875223e-13  -2.0168273e-13
   5.5368567e-14   1.1133921e-13
  -5.3542120e-14   3.0270441e-14
   2.0672090e-14  -3.2381637e-14
   8.8898078e-15   1.7876307e-14
  -8.5965701e-15   4.8601376e-15
   3.3190531e-15  -5.1991028e-15
   1.4273235e-15   2.8701699e-15
  -1.3802413e-15   7.8032997e-16
   5.3289781e-16  -8.3475346e-16
   2.2916698e-16   4.6082639e-16
  -2.2160765e-16   1.2528759e-16
   8.5560576e-17  -1.3402566e-16
   3.6794411e-17   7.3988991e-17
  -3.5580701e-17   2.0115823e-17
   1.3737365e-17  -2.1518784e-17
   5.9076068e-18   1.1879464e-17
  -5.7127373e-18   3.2297400e-18
   2.2056328e-18  -3.4549953e-18
   9.4850877e-19   1.9073334e-18
  -9.1722104e-19   5.1855797e-19
   3.5413019e-19  -5.5472434e-19
   1.5228990e-19   3.0623608e-19
  -1.4726643e-19   8.3258209e-20
   5.6858148e-20  -8.9064980e-20
   2.4451238e-20   4.9168405e-20
  -2.3644684e-20   1.3367704e-20
   9.1289844e-21  -1.4300023e-20
   3.9258220e-21   7.8943408e-21
  -3.7963240e-21   2.1462810e-21
   1.4657241e-21  -2.2959714e-21
   6.3031894e-22   1.2674932e-21
  -6.0952710e-22   3.4460083e-22
   2.3533253e-22  -3.6863472e-22
   1.0120224e-22   2.0350514e-22
  -9.7863958e-23   5.5328141e-23
   3.7784330e-23  -5.9186954e-23
   1.6248747e-23   3.2674213e-23
  -1.5712762e-23   8.8833307e-24
   6.0665458e-24  -9.5028909e-24
   2.6088531e-24   5.2460797e-24
  -2.5227969e-24   1.4262826e-24
   9.7402753e-25  -1.5257574e-24
   4.1887011e-25   8.4229581e-25
  -4.0505317e-25   2.2899992e-25
   1.5638712e-25  -2.4497132e-25
   6.7252608e-26   1.3523665e-25
  -6.5034198e-26   3.6767584e-26
   2.5109076e-26  -3.9331907e-26
   1.0797890e-26   2.1713216e-26
  -1.0441708e-26   5.9032999e-27
   4.0314427e-27  -6.3150204e-27
   1.7336788e-27   3.4862129e-27
  -1.6764913e-27   9.4781723e-28
   4.0000000e-01   8.0000000e-01
  -3.8480000e-01   2.1720000e-01
   1.4834240e-01  -2.3281720e-01
   6.3648531e-02   1.2830185e-01
  -6.1693096e-02   3.4903786e-02
   2.3835287e-02  -3.7304441e-02
   1.0260494e-02   2.0610123e-02
  -9.9116866e-03   5.6018434e-03
   3.8256443e-03  -5.9949589e-03
   1.6444313e-03   3.3083607e-03
  -1.5909315e-03   8.9957504e-04
   6.1432682e-04  -9.6214126e-04
   2.6423827e-04   5.3123445e-04
  -2.5546861e-04   1.4442183e-04
   9.8627967e-05  -1.5450689e-04
   4.2410050e-05   8.5289676e-05
  -4.1014943e-05   2.3188782e-05
   1.5835905e-05  -2.4805166e-05
   6.8103380e-06   1.3694146e-05
  -6.5854148e-06   3.7230668e-06
   2.5425342e-06  -3.9827933e-06
   1.0933697e-06   2.1986738e-06
  -1.0573234e-06   5.9776937e-07
   4.0822459e-07  -6.3945564e-07
   1.7555404e-07   3.5301430e-07
  -1.6976176e-07   9.5975865e-08
   6.5543216e-08  -1.0266995e-07
   2.8186056e-08   5.6678882e-08
  -2.7256407e-08   1.5409637e-08
   1.0523447e-08  -1.6484345e-08
   4.5255032e-09   9.1002092e-09
  -4.3762166e-09   2.4741264e-09
   1.6896142e-09  -2.6466839e-09
   7.2659996e-10   1.4611035e-09
  -7.0263270e-10   3.9723889e-10
   2.7127977e-10  -4.2494385e-10
   1.1666100e-10   2.3459070e-10
  -1.1281275e-10   6.3779551e-11
   4.3555912e-11  -6.8227809e-11
   1.8730751e-11   3.7665221e-11
  -1.8112897e-11   1.0240266e-11
   6.9932150e-12  -1.0954464e-11
   3.0073575e-12   6.0474222e-12
  -2.9081559e-12   1.6441483e-12
   1.1228109e-12  -1.7588180e-12
   4.8285280e-13   9.7095708e-13
  -4.6692533e-13   2.6397983e-13
   1.8027537e-13  -2.8239087e-13
   7.7525492e-14   1.5589414e-13
  -7.4968218e-14   4.2383858e-14
   2.8944506e-14  -4.5339884e-14
   1.2447275e-14   2.5029925e-14
  -1.2036686e-14   6.8050331e-15
   4.6472484e-15  -7.2796442e-15
   1.9984995e-15   4.0187343e-15
  -1.9325765e-15   1.0925970e-15
   7.4614914e-16  -1.1687992e-15
   3.2087345e-16   6.4523669e-16
  -3.1028905e-16   1.7542430e-16
   1.1979961e-16  -1.8765911e-16
   5.1518539e-17   1.0359739e-16
  -4.9819137e-17   2.8165632e-17
   1.9234688e-17  -3.0130020e-17
   8.2716718e-18   1.6633305e-17
  -7.9988206e-18   4.5221947e-18
   3.0882675e-18  -4.8375913e-18
   1.3280764e-18   2.6705967e-18
  -1.2842681e-18   7.2607087e-19
   4.9584354e-19  -7.7671005e-19
   2.1323221e-19   4.2878350e-19
  -2.0619848e-19   1.1657590e-19
   7.9611244e-20  -1.2470638e-19
   3.4235964e-20   6.8844273e-20
  -3.3106649e-20   1.8717098e-20
   1.2782158e-20  -2.0022506e-20
   5.4968300e-21   1.1053443e-20
  -5.3155104e-21   3.0051647e-21
   2.0522673e-21  -3.2147573e-21
   8.8255557e-22   1.7747097e-21
  -8.5344340e-22   4.8250079e-22
   3.2950626e-22  -5.1615239e-22
   1.4170064e-22   2.8494240e-22
  -1.3702647e-22   7.7468970e-23
   5.2904599e-23  -8.2871976e-23
   2.2751057e-23   4.5749551e-23
  -2.2000585e-23   1.2438200e-23
   8.4942137e-24  -1.3305691e-23
   3.6528457e-24   7.3454192e-24
  -3.5323521e-24   1.9970424e-24
   1.3638071e-24  -2.1363244e-24
   5.8649063e-25   1.1793599e-24
  -5.6714452e-25   3.2063951e-25
   2.1896903e-25  -3.4300224e-25
   9.4165286e-26   1.8935470e-25
  -9.1059129e-26   5.1480979e-26
   3.5157051e-26  -5.5071475e-26
   1.5118914e-26   3.0402259e-26
  -1.4620198e-26   8.2656412e-27
   5.6447173e-27  -8.8421211e-27
   2.4274503e-27   4.8813012e-27
  -2.3473778e-27   1.3271081e-27
   4.0000000e-01   1.0000000e+00
  -4.7700000e-01   2.8540000e-01
   1.9429160e-01  -2.8422260e-01
   9.0053038e-02   1.6702869e-01
  -8.0602347e-02   4.4439410e-02
   3.0392232e-02  -4.9053499e-02
   1.2602849e-02   2.6352700e-02
  -1.2652709e-02   7.2344748e-03
   4.9373613e-03  -7.6302106e-03
   2.1568122e-03   4.2645210e-03
  -2.0522167e-03   1.1544048e-03
   7.8858545e-04  -1.2427366e-03
   3.3671207e-04   6.8229942e-04
  -3.2800852e-04   1.8586113e-04
   1.2691075e-04  -1.9826209e-04
   5.4749809e-05   1.0972052e-04
  -5.2771150e-05   2.9804472e-05
   2.0355045e-05  -3.1923520e-05
   8.7410257e-06   1.7604028e-05
  -8.4650981e-06   4.7879711e-06
   3.2696855e-06  -5.1190042e-06
   1.4069873e-06   2.8273434e-06
  -1.3596848e-06   7.6855286e-07
   5.2486111e-07  -8.2236325e-07
   2.2564667e-07   4.5388635e-07
  -2.1826748e-07   1.2341036e-07
   8.4278156e-08  -1.3200254e-07
   3.6247534e-08   7.2879311e-08
  -3.5047264e-08   1.9813438e-08
   1.3530894e-08  -2.1196384e-08
   5.8184845e-09   1.1700967e-08
  -5.6268853e-09   3.1812605e-09
   2.1725232e-09  -3.4030574e-09
   9.3429418e-10   1.8786981e-09
  -9.0345160e-10   5.1076916e-10
   3.4881128e-10  -5.4639787e-10
   1.5000084e-10   3.0163678e-10
  -1.4505459e-10   8.2008025e-11
   5.6004369e-11  -8.7727205e-11
   2.4084203e-11   4.8430076e-11
  -2.3289633e-11   1.3166952e-11
   8.9918889e-12  -1.4085298e-11
   3.8668567e-12   7.7757880e-12
  -3.7393125e-12   2.1140506e-12
   1.4437135e-12  -2.2614912e-12
   6.2085417e-13   1.2484593e-12
  -6.0037390e-13   3.3942589e-13
   2.3179850e-13  -3.6309900e-13
   9.9682418e-14   2.0044907e-13
  -9.6394317e-14   5.4497276e-14
   3.7216921e-14  -5.8298131e-14
   1.6004742e-14   3.2183542e-14
  -1.5476803e-14   8.7499287e-15
   5.9754438e-15  -9.3601856e-15
   2.5696754e-15   5.1672988e-15
  -2.4849118e-15   1.4048640e-15
   9.5940048e-16  -1.5028450e-15
   4.1257992e-16   8.2964698e-16
  -3.9897045e-16   2.2556101e-16
   1.5403864e-16  -2.4129257e-16
   6.6242667e-17   1.3320578e-16
  -6.4057573e-17   3.6215442e-17
   2.4732011e-17  -3.8741256e-17
   1.0635737e-17   2.1387146e-17
  -1.0284904e-17   5.8146495e-18
   3.9709022e-18  -6.2201872e-18
   1.7076440e-18   3.4338601e-18
  -1.6513153e-18   9.3358377e-19
   6.3755689e-19  -9.9869576e-19
   2.7417451e-19   5.5133092e-19
  -2.6513053e-19   1.4989359e-19
   1.0236434e-19  -1.6034778e-19
   4.4020689e-20   8.8520142e-20
  -4.2568613e-20   2.4066493e-20
   1.6435331e-20  -2.5744989e-20
   7.0678381e-21   1.4212545e-20
  -6.8346968e-21   3.8640484e-21
   2.6388105e-21  -4.1335431e-21
   1.1347922e-21   2.2819263e-21
  -1.0973597e-21   6.2040074e-22
   4.2367999e-22  -6.6367005e-22
   1.8219905e-22   3.6637967e-22
  -1.7618899e-22   9.9609799e-23
   6.8024868e-23  -1.0655700e-22
   2.9253366e-23   5.8824889e-23
  -2.8288408e-23   1.5993069e-23
   1.0921882e-23  -1.7108492e-23
   4.6968383e-24   9.4447588e-24
  -4.5419073e-24   2.5678022e-24
   1.7535866e-24  -2.7468913e-24
   7.5411114e-25   1.5164239e-24
  -7.2923587e-25   4.1227910e-25
   2.8155093e-25  -4.4103315e-25
   1.2107796e-25   2.4347276e-25
  -1.1708406e-25   6.6194374e-26
   4.5205026e-26  -7.0811043e-26
   1.9439938e-26   3.9091302e-26
  -1.8798688e-26   1.0627983e-26
   7.2579919e-27  -1.1369222e-26
   3.1212217e-27   6.2763895e-27
  -3.0182644e-27   1.7063990e-27
   6.0000000e-01  -1.0000000e+00
   2.3860000e-01   5.2180000e-01
  -2.5009380e-01   1.4476840e-01
   9.8732913e-02  -1.5033886e-01
   4.3854554e-02   8.5168140e-02
  -4.1016695e-02   2.2946553e-02
   1.5679947e-02  -2.4872139e-02
   6.6427298e-03   1.3574533e-02
  -6.5235690e-03   3.7055764e-03
   2.5299097e-03  -3.9406541e-03
   1.0951642e-03   2.1866609e-03
  -1.0518572e-03   5.9342354e-04
   4.0530562e-04  -6.3649001e-04
   1.7377979e-04   3.5056884e-04
  -1.6856343e-04   9.5388584e-05
   6.5138643e-05  -1.0192077e-04
   2.8049361e-05   5.6323369e-05
  -2.7087047e-05   1.5307408e-05
   1.0453886e-05  -1.6383675e-05
   4.4929100e-06   9.0404618e-06
  -4.3473693e-06   2.4582830e-06
   1.6787764e-06  -2.6291112e-06
   7.2213176e-07   1.4517022e-06
  -6.9812000e-07   3.9465415e-07
   2.6951591e-07  -4.2222369e-07
   1.1588864e-07   2.3306750e-07
  -1.1207966e-07   6.3367496e-08
   4.3274420e-08  -6.7783793e-08
   1.8610692e-08   3.7421649e-08
  -1.7995808e-08   1.0173896e-08
   6.9478968e-09  -1.0883696e-08
   2.9877975e-09   6.0082438e-09
  -2.8893123e-09   1.6335073e-09
   1.1155436e-09  -1.7474182e-09
   4.7973269e-10   9.6467183e-10
  -4.6390302e-10   2.6227025e-10
   1.7910791e-10  -2.8056325e-10
   7.7023071e-11   1.5488463e-10
  -7.4482737e-11   4.2109452e-11
   2.8757107e-11  -4.5046253e-11
   1.2366713e-11   2.4867867e-11
  -1.1958755e-11   6.7609696e-12
   4.6171570e-12  -7.2325137e-12
   1.9855571e-12   3.9927129e-12
  -1.9200629e-12   1.0855227e-12
   7.4131798e-13  -1.1612311e-12
   3.1879600e-13   6.4105889e-13
  -3.0827999e-13   1.7428844e-13
   1.1902391e-13  -1.8644407e-13
   5.1184951e-14   1.0292660e-13
  -4.9496562e-14   2.7983264e-14
   1.9110146e-14  -2.9934930e-14
   8.2181145e-15   1.6525607e-14
  -7.9470293e-15   4.4929140e-15
   3.0682713e-15  -4.8062685e-15
   1.3194772e-15   2.6533049e-15
  -1.2759526e-15   7.2136965e-16
   4.9263301e-16  -7.7168093e-16
   2.1185156e-16   4.2600718e-16
  -2.0486337e-16   1.1582108e-16
   7.9095771e-17  -1.2389892e-16
   3.4014289e-17   6.8398514e-17
  -3.2892287e-17   1.8595907e-17
   1.2699395e-17  -1.9892862e-17
   5.4612387e-18   1.0981873e-17
  -5.2810931e-18   2.9857066e-18
   2.0389791e-18  -3.1939421e-18
   8.7684113e-19   1.7632187e-18
  -8.4791745e-19   4.7937665e-19
   3.2737275e-19  -5.1281036e-19
   1.4078315e-19   2.8309743e-19
  -1.3613924e-19   7.6967367e-20
   5.2562048e-20  -8.2335389e-20
   2.2603746e-20   4.5453328e-20
  -2.1858134e-20   1.2357664e-20
   8.4392146e-21  -1.3219539e-20
   3.6291939e-21   7.2978585e-21
  -3.5094805e-21   1.9841118e-21
   1.3549766e-21  -2.1224919e-21
   5.8269317e-22   1.1717236e-21
  -5.6347232e-22   3.1856341e-22
   2.1755123e-22  -3.4078134e-22
   9.3555577e-23   1.8812865e-22
  -9.0469532e-23   5.1147645e-23
   3.4929413e-23  -5.4714893e-23
   1.5021020e-23   3.0205407e-23
  -1.4525534e-23   8.2121221e-24
   5.6081684e-24  -8.7848694e-24
   2.4117328e-24   4.8496953e-24
  -2.3321788e-24   1.3185152e-24
   9.0043175e-25  -1.4104739e-24
   3.8722103e-25   7.7865344e-25
  -3.7444808e-25   2.1169710e-25
   1.4457079e-25  -2.2646173e-25
   6.2171121e-26   1.2501841e-25
  -6.0120330e-26   3.3989491e-26
   2.3211879e-26  -3.6360058e-26
   9.9820203e-27   2.0072604e-26
  -9.6527512e-27   5.4572571e-27
   3.7268341e-27  -5.8378687e-27
   1.6026851e-27   3.2228008e-27
   6.0000000e-01  -8.0000000e-01
   3.0320000e-01   5.1200000e-01
  -2.4816000e-01   1.3244720e-01
   9.0755517e-02  -1.5221209e-01
   3.5782659e-02   7.8973740e-02
  -3.7838200e-02   2.1956256e-02
   1.4972269e-02  -2.2731211e-02
   6.6718628e-03   1.2911977e-02
  -6.2192960e-03   3.4755953e-03
   2.3751079e-03  -3.7723401e-03
   1.0046352e-03   2.0564297e-03
  -9.8819950e-04   5.6159824e-04
   3.8340965e-04  -5.9686209e-04
   1.6608498e-04   3.3137305e-04
  -1.5940638e-04   8.9912398e-05
   6.1410525e-05  -9.6463773e-05
   2.6322452e-05   5.3118218e-05
  -2.5540397e-05   1.4454492e-05
   9.8705813e-06  -1.5442453e-05
   4.2509516e-06   8.5346983e-06
  -4.1045340e-06   2.3194498e-06
   1.5840254e-06  -2.4826658e-06
   6.8074675e-07   1.3698627e-06
  -6.5873656e-07   3.7249937e-07
   2.5438180e-07  -3.9837498e-07
   1.0942625e-07   2.1997323e-07
  -1.0578471e-07   5.9800624e-08
   4.0838866e-08  -6.3978841e-08
   1.7560013e-08   3.5315989e-08
  -1.6983072e-08   9.6019107e-09
   6.5572580e-09  -1.0271051e-08
   2.8200442e-09   5.6704008e-09
  -2.7268565e-09   1.5416205e-09
   1.0527945e-09  -1.6491781e-09
   4.5273110e-10   9.1041177e-10
  -4.3780907e-10   2.4752079e-10
   1.6903519e-10  -2.6478114e-10
   7.2692628e-11   1.4617400e-10
  -7.0293921e-11   3.9741060e-11
   2.7139709e-11  -4.2512965e-11
   1.1671080e-11   2.3469226e-11
  -1.1286156e-11   6.3807259e-12
   4.3574829e-12  -6.8257298e-12
   1.8738933e-12   3.7681573e-12
  -1.8120763e-12   1.0244705e-12
   6.9962466e-13  -1.0959223e-12
   3.0086578e-13   6.0500443e-13
  -2.9094167e-13   1.6448617e-13
   1.1232981e-13  -1.7595804e-13
   4.8306254e-14   9.7137832e-14
  -4.6712791e-14   2.6409431e-14
   1.8035355e-14  -2.8251340e-14
   7.7559099e-15   1.5596176e-14
  -7.5000733e-15   4.2402244e-15
   2.8957061e-15  -4.5359548e-15
   1.2452675e-15   2.5040782e-15
  -1.2041908e-15   6.8079848e-16
   4.6492642e-16  -7.2828021e-16
   1.9993662e-16   4.0204775e-16
  -1.9334148e-16   1.0930709e-16
   7.4647280e-17  -1.1693062e-16
   3.2101264e-17   6.4551657e-17
  -3.1042364e-17   1.7550039e-17
   1.1985157e-17  -1.8774052e-17
   5.1540886e-18   1.0364232e-17
  -4.9840747e-18   2.8177850e-18
   1.9243032e-18  -3.0143089e-18
   8.2752598e-19   1.6640520e-18
  -8.0022902e-19   4.5241563e-19
   3.0896070e-19  -4.8396896e-19
   1.3286524e-19   2.6717551e-19
  -1.2848252e-19   7.2638581e-20
   4.9605862e-20  -7.7704696e-20
   2.1332470e-20   4.2896949e-20
  -2.0628792e-20   1.1662646e-20
   7.9645777e-21  -1.2476047e-20
   3.4250814e-21   6.8874135e-21
  -3.3121009e-21   1.8725217e-21
   1.2787702e-21  -2.0031191e-21
   5.4992144e-22   1.1058238e-21
  -5.3178161e-22   3.0064682e-22
   2.0531575e-22  -3.2161517e-22
   8.8293839e-23   1.7754795e-22
  -8.5381359e-23   4.8271008e-23
   3.2964919e-23  -5.1637627e-23
   1.4176211e-23   2.8506600e-23
  -1.3708591e-23   7.7502573e-24
   5.2927547e-24  -8.2907922e-24
   2.2760925e-24   4.5769395e-24
  -2.2010128e-24   1.2443595e-24
   8.4978981e-25  -1.3311463e-24
   3.6544301e-25   7.3486054e-25
  -3.5338843e-25   1.9979087e-25
   1.3643986e-25  -2.1372511e-25
   5.8674503e-26   1.1798714e-25
  -5.6739053e-26   3.2077860e-26
   2.1906401e-26  -3.4315102e-26
   9.4206132e-27   1.8943684e-26
  -9.1098627e-27   5.1503309e-27
   3.5172301e-27  -5.5095363e-27
   1.5125472e-27   3.0415446e-27
   6.0000000e-01  -6.0000000e-01
   3.6780000e-01   5.0220000e-01
  -2.4622620e-01   1.2012600e-01
   8.2778120e-02  -1.5408531e-01
   2.7710764e-02   7.2779339e-02
  -3.4659706e-02   2.0965958e-02
   1.4264591e-02  -2.0590282e-02
   6.7009957e-03   1.2249421e-02
  -5.9150231e-03   3.2456143e-03
   2.2203061e-03  -3.6040260e-03
   9.1410610e-04   1.9261985e-03
  -9.2454174e-04   5.2977293e-04
   3.6151369e-04  -5.5723418e-04
   1.5839017e-04   3.1217726e-04
  -1.5024932e-04   8.4436212e-05
   5.7682406e-05  -9.1006774e-05
   2.4595544e-05   4.9913068e-05
  -2.3993746e-05   1.3601575e-05
   9.2872770e-06  -1.4501232e-05
   4.0089932e-06   8.0289347e-06
  -3.8616986e-06   2.1806167e-06
   1.4892745e-06  -2.3362204e-06
   6.3936174e-07   1.2880231e-06
  -6.1935312e-07   3.5034460e-07
   2.3924769e-07  -3.7452628e-07
   1.0296385e-07   2.0687897e-07
  -9.9489758e-08   5.6233753e-08
   3.8403312e-08  -6.0173890e-08
   1.6509333e-08   3.3210330e-08
  -1.5970336e-08   9.0299253e-09
   6.1666192e-09  -9.6584046e-09
   2.6522909e-09   5.3325578e-09
  -2.5644008e-09   1.4497338e-09
   9.9004536e-10  -1.5509379e-09
   4.2572951e-10   8.5615170e-10
  -4.1171512e-10   2.3277133e-10
   1.5896247e-10  -2.4899903e-10
   6.8362185e-11   1.3746338e-10
  -6.6105105e-11   3.7372668e-11
   2.5522311e-11  -3.9979676e-11
   1.0975447e-11   2.2070585e-11
  -1.0613558e-11   6.0004823e-12
   4.0978089e-12  -6.4189459e-12
   1.7622296e-12   3.5436017e-12
  -1.7040896e-12   9.6341828e-13
   6.5793134e-13  -1.0306135e-12
   2.8293556e-13   5.6894996e-13
  -2.7360335e-13   1.5468389e-13
   1.0563570e-13  -1.6547201e-13
   4.5427558e-14   9.1349061e-14
  -4.3929020e-14   2.4835599e-14
   1.6960564e-14  -2.6567749e-14
   7.2937052e-15   1.4666744e-14
  -7.0531174e-15   3.9875348e-15
   2.7231410e-15  -4.2656410e-15
   1.1710579e-15   2.3548515e-15
  -1.1324289e-15   6.4022732e-16
   4.3721983e-16  -6.8487948e-16
   1.8802169e-16   3.7808832e-16
  -1.8181958e-16   1.0279310e-16
   7.0198789e-17  -1.0996231e-16
   3.0188239e-17   6.0704799e-17
  -2.9192442e-17   1.6504171e-17
   1.1270920e-17  -1.7655241e-17
   4.8469384e-18   9.7465917e-18
  -4.6870563e-18   2.6498633e-18
   1.8096272e-18  -2.8346757e-18
   7.7821083e-19   1.5648854e-18
  -7.5254059e-19   4.2545461e-19
   2.9054866e-19  -4.5512757e-19
   1.2494734e-19   2.5125359e-19
  -1.2082580e-19   6.8309795e-20
   4.6649676e-20  -7.3074002e-20
   2.0061194e-20   4.0340571e-20
  -1.9399451e-20   1.0967629e-20
   7.4899408e-21  -1.1732556e-20
   3.2209689e-21   6.4769686e-21
  -3.1147213e-21   1.7609316e-21
   1.2025638e-21  -1.8837463e-21
   5.1714970e-22   1.0399239e-21
  -5.0009089e-22   2.8273023e-22
   1.9308027e-22  -3.0244900e-22
   8.3032102e-23   1.6696725e-22
  -8.0293187e-23   4.5394371e-23
   3.1000425e-23  -4.8560361e-23
   1.3331401e-23   2.6807792e-23
  -1.2891648e-23   7.2883925e-24
   4.9773410e-24  -7.7967151e-24
   2.1404522e-24   4.3041838e-24
  -2.0698468e-24   1.1702038e-24
   7.9914788e-25  -1.2518186e-24
   3.4366499e-25   6.9106764e-25
  -3.3232878e-25   1.8788463e-25
   1.2830894e-25  -2.0098848e-25
   5.5177885e-26   1.1095588e-25
  -5.3357775e-26   3.0166228e-26
   2.0600922e-26  -3.2270146e-26
   8.8592060e-27   1.7814764e-26
  -8.5669743e-27   4.8434048e-27
   3.3076261e-27  -5.1812038e-27
   1.4224092e-27   2.8602884e-27
   6.0000000e-01  -4.0000000e-01
   4.3240000e-01   4.9240000e-01
  -2.4429240e-01   1.0780480e-01
   7.4800724e-02  -1.5595854e-01
   1.9638870e-02   6.6584939e-02
  -3.1481212e-02   1.9975661e-02
   1.3556913e-02  -1.8449354e-02
   6.7301287e-03   1.1586865e-02
  -5.6107501e-03   3.0156332e-03
   2.0655043e-03  -3.4357120e-03
   8.2357705e-04   1.7959673e-03
  -8.6088399e-04   4.9794763e-04
   3.3961772e-04  -5.1760626e-04
   1.5069537e-04   2.9298147e-04
  -1.4109227e-04   7.8960026e-05
   5.3954287e-05  -8.5549776e-05
   2.2868635e-05   4.6707917e-05
  -2.2447095e-05   1.2748659e-05
   8.7039728e-06  -1.3560011e-05
   3.7670348e-06   7.5231711e-06
  -3.6188633e-06   2.0417835e-06
   1.3945236e-06  -2.1897750e-06
   5.9797672e-07   1.2061835e-06
  -5.7996968e-07   3.2818982e-07
   2.2411358e-07  -3.5067758e-07
   9.6501453e-08   1.9378470e-07
  -9.3194806e-08   5.2666882e-08
   3.5967757e-08  -5.6368938e-08
   1.5458654e-08   3.1104671e-08
  -1.4957599e-08   8.4579399e-09
   5.7759805e-09  -9.0457587e-09
   2.4845377e-09   4.9947148e-09
  -2.4019450e-09   1.3578470e-09
   9.2729626e-10  -1.4526978e-09
   3.9872791e-10   8.0189164e-10
  -3.8562116e-10   2.1802187e-10
   1.4888975e-10  -2.3321692e-10
   6.4031742e-11   1.2875275e-10
  -6.1916288e-11   3.5004276e-11
   2.3904912e-11  -3.7446388e-11
   1.0279815e-11   2.0671944e-11
  -9.9409587e-12   5.6202386e-12
   3.8381348e-12  -6.0121620e-12
   1.6505658e-12   3.3190461e-12
  -1.5961029e-12   9.0236608e-13
   6.1623802e-13  -9.6530479e-13
   2.6500534e-13   5.3289550e-13
  -2.5626504e-13   1.4488162e-13
   9.8941595e-14  -1.5498598e-13
   4.2548862e-14   8.5560290e-14
  -4.1145248e-14   2.3261767e-14
   1.5885773e-14  -2.4884159e-14
   6.8315005e-15   1.3737313e-14
  -6.6061614e-15   3.7348453e-15
   2.5505759e-15  -3.9953273e-15
   1.0968483e-15   2.2056248e-15
  -1.0606670e-15   5.9965616e-16
   4.0951324e-16  -6.4147876e-16
   1.7610675e-16   3.5412889e-16
  -1.7029769e-16   9.6279113e-17
   6.5750298e-17  -1.0299401e-16
   2.8275214e-17   5.6857941e-17
  -2.7342519e-17   1.5458303e-17
   1.0556683e-17  -1.6536430e-17
   4.5397882e-18   9.1289510e-18
  -4.3900379e-18   2.4819417e-18
   1.6949513e-18  -2.6550426e-18
   7.2889568e-19   1.4657187e-18
  -7.0485216e-19   3.9849358e-19
   2.7213661e-19  -4.2628617e-19
   1.1702944e-19   2.3533167e-19
  -1.1316908e-19   6.3981009e-20
   4.3693490e-20  -6.8443309e-20
   1.8789918e-20   3.7784192e-20
  -1.8170109e-20   1.0272611e-20
   7.0153038e-21  -1.0989065e-20
   3.0168563e-21   6.0665236e-21
  -2.9173416e-21   1.6493415e-21
   1.1263575e-21  -1.7643734e-21
   4.8437797e-22   9.7402398e-22
  -4.6840017e-22   2.6481364e-22
   1.8084479e-22  -2.8328283e-22
   7.7770365e-23   1.5638655e-22
  -7.5205014e-23   4.2517733e-23
   2.9035930e-23  -4.5483095e-23
   1.2486591e-23   2.5108985e-23
  -1.2074706e-23   6.8265277e-24
   4.6619273e-24  -7.3026379e-24
   2.0048120e-24   4.0314280e-24
  -1.9386808e-24   1.0960481e-24
   7.4850595e-25  -1.1724910e-24
   3.2188697e-25   6.4727474e-25
  -3.1126914e-25   1.7597840e-25
   1.2017801e-25  -1.8825186e-25
   5.1681267e-26   1.0392461e-25
  -4.9976497e-26   2.8254597e-26
   1.9295443e-26  -3.0225189e-26
   8.2977989e-27   1.6685844e-26
  -8.0240859e-27   4.5364786e-27
   3.0980221e-27  -4.8528714e-27
   1.3322713e-27   2.6790321e-27
   6.0000000e-01  -2.0000000e-01
   4.9700000e-01   4.8260000e-01
  -2.4235860e-01   9.5483600e-02
   6.6823328e-02  -1.5783176e-01
   1.1566975e-02   6.0390539e-02
  -2.8302717e-02   1.8985364e-02
   1.2849234e-02  -1.6308426e-02
   6.7592617e-03   1.0924309e-02
  -5.3064771e-03   2.7856522e-03
   1.9107025e-03  -3.2673979e-03
   7.3304800e-04   1.6657361e-03
  -7.9722624e-04   4.6612232e-04
   3.1772175e-04  -4.7797834e-04
   1.4300056e-04   2.7378568e-04
  -1.3193522e-04   7.3483840e-05
   5.0226168e-05  -8.0092777e-05
   2.1141726e-05   4.3502766e-05
  -2.0900444e-05   1.1895743e-05
   8.1206685e-06  -1.2618790e-05
   3.5250765e-06   7.0174075e-06
  -3.3760279e-06   1.9029503e-06
   1.2997726e-06  -2.0433296e-06
   5.5659171e-07   1.1243440e-06
  -5.4058624e-07   3.0603505e-07
   2.0897947e-07  -3.2682887e-07
   9.0039057e-08   1.8069044e-07
  -8.6899854e-08   4.9100010e-08
   3.3532203e-08  -5.2563986e-08
   1.4407975e-08   2.8999012e-08
  -1.3944863e-08   7.8859545e-09
   5.3853417e-09  -8.4331127e-09
   2.3167844e-09   4.6568718e-09
  -2.2394893e-09   1.2659602e-09
   8.6454716e-10  -1.3544576e-09
   3.7172632e-10   7.4763158e-10
  -3.5952721e-10   2.0327241e-10
   1.3881703e-10  -2.1743480e-10
   5.9701300e-11   1.2004213e-10
  -5.7727472e-11   3.2635884e-11
   2.2287514e-11  -3.4913099e-11
   9.5841820e-12   1.9273303e-11
  -9.2683599e-12   5.2399950e-12
   3.5784607e-12  -5.6053781e-12
   1.5389020e-12   3.0944905e-12
  -1.4881162e-12   8.4131389e-13
   5.7454470e-13  -8.9999603e-13
   2.4707512e-13   4.9684103e-13
  -2.3892672e-13   1.3507935e-13
   9.2247489e-14  -1.4449995e-13
   3.9670166e-14   7.9771519e-14
  -3.8361477e-14   2.1687935e-14
   1.4810983e-14  -2.3200569e-14
   6.3692959e-15   1.2807882e-14
  -6.1592055e-15   3.4821557e-15
   2.3780108e-15  -3.7250136e-15
   1.0226387e-15   2.0563982e-15
  -9.8890510e-16   5.5908499e-16
   3.8180665e-16  -5.9807803e-16
   1.6419182e-16   3.3016946e-16
  -1.5877579e-16   8.9765124e-17
   6.1301807e-17  -9.6025704e-17
   2.6362189e-17   5.3011084e-17
  -2.5492597e-17   1.4412435e-17
   9.8424454e-18  -1.5417619e-17
   4.2326381e-18   8.5113103e-18
  -4.0930196e-18   2.3140201e-18
   1.5802754e-18  -2.4754094e-18
   6.7958053e-19   1.3665521e-18
  -6.5716372e-19   3.7153256e-19
   2.5372457e-19  -3.9744478e-19
   1.0911153e-19   2.1940976e-19
  -1.0551236e-19   5.9652223e-20
   4.0737304e-20  -6.3812615e-20
   1.7518642e-20   3.5227813e-20
  -1.6940768e-20   9.5775932e-21
   6.5406669e-21  -1.0245574e-20
   2.8127438e-21   5.6560787e-21
  -2.7199620e-21   1.5377514e-21
   1.0501511e-21  -1.6450006e-21
   4.5160624e-22   9.0812409e-22
  -4.3670945e-22   2.4689705e-22
   1.6860931e-22  -2.6411667e-22
   7.2508627e-23   1.4580585e-22
  -7.0116842e-23   3.9641096e-23
   2.7071436e-23  -4.2405829e-23
   1.1641781e-23   2.3410177e-23
  -1.1257763e-23   6.3646628e-24
   4.3465137e-24  -6.8085607e-24
   1.8691717e-24   3.7586722e-24
  -1.8075148e-24   1.0218924e-24
   6.9786401e-25  -1.0931634e-24
   3.0010895e-25   6.0348185e-25
  -2.9020949e-25   1.6407217e-25
   1.1204708e-25  -1.7551524e-25
   4.8184649e-26   9.6893348e-26
  -4.6595220e-26   2.6342966e-26
   1.7989965e-26  -2.8180233e-26
   7.7363917e-27   1.5556924e-26
  -7.4811974e-27   4.2295525e-27
   2.8884181e-27  -4.5245389e-27
   1.2421333e-27   2.4977759e-27
   6.0000000e-01   0.0000000e+00
  -2.4000000e-02  -8.3400000e-02
  -4.7403000e-02  -6.3492000e-02
  -1.1121609e-02  -6.2639913e-02
  -4.1520310e-02  -4.4297456e-02
  -5.1952088e-04  -4.7850895e-02
  -3.8553250e-02  -2.9922640e-02
   8.6531840e-03  -3.7481682e-02
  -4.0072032e-03   8.6553114e-03
   5.6621790e-03  -6.9187065e-04
   5.0763253e-03   4.4956987e-03
  -2.2755701e-03   8.2742404e-04
   5.8292363e-04  -1.5006502e-03
   6.0906487e-05   5.3287568e-04
  -2.4809195e-04   1.7324461e-04
   1.1702755e-04  -1.4110441e-04
   6.3961061e-05   9.9131824e-05
  -4.8258213e-05   2.4913365e-05
   1.7105887e-05  -2.9828204e-05
   6.3766008e-06   1.4941021e-05
  -7.1428749e-06   4.2085408e-06
   2.8674435e-06  -4.2737846e-06
   1.3034947e-06   2.4689609e-06
  -1.1903308e-06   6.6072991e-07
   4.5169734e-07  -7.2321292e-07
   1.8919094e-07   3.9137494e-07
  -1.8799148e-07   1.0716131e-07
   7.3147698e-08  -1.1345683e-07
   3.1819690e-08   6.3199771e-08
  -3.0407882e-08   1.7128185e-08
   1.1699525e-08  -1.8407436e-08
   5.0051530e-09   1.0121190e-08
  -4.8660746e-09   2.7556094e-09
   1.8816661e-09  -2.9417144e-09
   8.1106574e-10   1.6268969e-09
  -7.8244210e-10   4.4203371e-10
   3.0188343e-10  -4.7329998e-10
   1.2968700e-10   2.6107584e-10
  -1.2554344e-10   7.1000370e-11
   4.8486194e-11  -7.5920830e-11
   2.0860649e-11   4.1927241e-11
  -2.0162884e-11   1.1397559e-11
   7.7836115e-12  -1.2194728e-11
   3.3465633e-12   6.7310275e-12
  -3.2368662e-12   1.8301081e-12
   1.2498007e-12  -1.9575853e-12
   5.3751337e-13   1.0807646e-12
  -5.1973302e-13   2.9382637e-13
   2.0065831e-13  -3.1433068e-13
   8.6287368e-14   1.7352095e-13
  -8.3444653e-14   4.7176700e-14
   3.2217577e-14  -5.0466161e-14
   1.3855082e-14   2.7860293e-14
  -1.3397798e-14   7.5745034e-15
   5.1727318e-15  -8.1028407e-15
   2.2244594e-15   4.4731518e-15
  -2.1511014e-15   1.2161449e-15
   8.3052156e-16  -1.3009596e-15
   3.5715824e-16   7.1819801e-16
  -3.4537561e-16   1.9526052e-16
   1.3334604e-16  -2.0887911e-16
   5.7343942e-17   1.1531176e-16
  -5.5452478e-17   3.1350501e-17
   2.1409677e-17  -3.3536992e-17
   9.2070094e-18   1.8514138e-17
  -8.9032981e-18   5.0335469e-18
   3.4374767e-18  -5.3846088e-18
   1.4782496e-18   2.9725775e-18
  -1.4294882e-18   8.0817223e-19
   5.5191166e-19  -8.6453739e-19
   2.3734374e-19   4.7726872e-19
  -2.2951463e-19   1.2975785e-19
   8.8613380e-20  -1.3880771e-19
   3.8107233e-20   7.6628921e-20
  -3.6850222e-20   2.0833557e-20
   1.4227515e-20  -2.2286574e-20
   6.1183909e-21   1.2303324e-20
  -5.9165681e-21   3.3449772e-21
   2.2843298e-21  -3.5782698e-21
   9.8235159e-22   1.9753871e-21
  -9.4994753e-22   5.3706014e-22
   3.6676558e-22  -5.7451693e-22
   1.5772361e-22   3.1716261e-22
  -1.5252091e-22   8.6228866e-23
   5.8886850e-23  -9.2242824e-23
   2.5323659e-23   5.0922736e-23
  -2.4488328e-23   1.3844664e-23
   9.4547070e-24  -1.4810248e-23
   4.0658956e-24   8.1760113e-24
  -3.9317770e-24   2.2228604e-24
   1.5180212e-24  -2.3778918e-24
   6.5280876e-25   1.3127174e-24
  -6.3127507e-25   3.5689621e-25
   2.4372921e-25  -3.8178763e-25
   1.0481314e-25   2.1076621e-25
  -1.0135575e-25   5.7302252e-26
   3.9132477e-26  -6.1298748e-26
   1.6828503e-26   3.3840030e-26
  -1.6273394e-26   9.2002885e-27
   6.2830005e-27  -9.8419546e-27
   2.7019371e-27   5.4332601e-27
   6.0000000e-01   2.0000000e-01
  -1.1620000e-01  -1.5200000e-02
   8.7195400e-02  -6.6478200e-02
   6.0142436e-02   7.1967407e-02
  -3.5582672e-02   1.6181087e-02
   1.1203439e-02  -2.2586591e-02
   3.1909500e-03   9.9350528e-03
  -4.7076974e-03   2.9443110e-03
   1.9997056e-03  -2.7705263e-03
   9.7684444e-04   1.7115238e-03
  -8.2808625e-04   4.4784824e-04
   3.0663216e-04  -5.0632251e-04
   1.2346554e-04   2.6643595e-04
  -1.2776559e-04   7.3692949e-05
   5.0269102e-05  -7.6875531e-05
   2.2221083e-05   4.3378953e-05
  -2.0886541e-05   1.1703493e-05
   7.9965531e-06  -1.2660351e-05
   3.3954802e-06   6.9216411e-06
  -3.3266957e-06   1.8883079e-06
   1.2892576e-06  -2.0099039e-06
   5.5754611e-07   1.1144203e-06
  -5.3604958e-07   3.0251840e-07
   2.0661494e-07  -3.2434310e-07
   8.8628763e-08   1.7870538e-07
  -8.5928333e-08   4.8619138e-08
   3.3201148e-08  -5.1957890e-08
   1.4293876e-08   2.8708441e-08
  -1.3806347e-08   7.8027297e-09
   5.3286975e-09  -8.3506709e-09
   2.2903942e-09   4.6081965e-09
  -2.2159944e-09   1.2530302e-09
   8.5570334e-10  -1.3401525e-09
   3.6806906e-10   7.3996171e-10
  -3.5584511e-10   2.0116534e-10
   1.3737907e-10  -2.1521479e-10
   5.9072437e-11   1.1880023e-10
  -5.7129806e-11   3.2299811e-11
   2.2057934e-11  -3.4551144e-11
   9.4862069e-12   1.9074658e-11
  -9.1728657e-12   5.1858757e-12
   3.5415070e-12  -5.5476599e-12
   1.5229564e-12   3.0625428e-12
  -1.4727505e-12   8.3263617e-13
   5.6861820e-13  -8.9070048e-13
   2.4453038e-13   4.9171547e-13
  -2.3646205e-13   1.3368525e-13
   9.1295467e-14  -1.4300953e-13
   3.9260479e-14   7.8948295e-14
  -3.7965583e-14   2.1464162e-14
   1.4658163e-14  -2.2961124e-14
   6.3035975e-15   1.2675728e-14
  -6.0956543e-15   3.4462230e-15
   2.3534720e-15  -3.6865795e-15
   1.0120846e-15   2.0351784e-15
  -9.7870061e-16   5.5331606e-16
   3.7786695e-16  -5.9190641e-16
   1.6249770e-16   3.2676257e-16
  -1.5713745e-16   8.8838857e-17
   6.0669248e-17  -9.5034860e-17
   2.6090157e-17   5.2464076e-17
  -2.5229545e-17   1.4263718e-17
   9.7408844e-18  -1.5258528e-17
   4.1889634e-18   8.4234848e-18
  -4.0507850e-18   2.2901424e-18
   1.5639690e-18  -2.4498665e-18
   6.7256810e-19   1.3524510e-18
  -6.5038264e-19   3.6769883e-19
   2.5110646e-19  -3.9334366e-19
   1.0798565e-19   2.1714573e-19
  -1.0442361e-19   5.9036690e-20
   4.0316948e-20  -6.3154152e-20
   1.7337872e-20   3.4864308e-20
  -1.6765961e-20   9.4787649e-21
   6.4731757e-21  -1.0139853e-20
   2.7837200e-21   5.5977153e-21
  -2.6918955e-21   1.5218838e-21
   1.0393149e-21  -1.6280263e-21
   4.4694625e-22   8.9875343e-22
  -4.3220318e-22   2.4434939e-22
   1.6686948e-22  -2.6139133e-22
   7.1760433e-23   1.4430132e-22
  -6.9393327e-23   3.9232051e-23
   2.6792094e-23  -4.1968256e-23
   1.1521653e-23   2.3168615e-23
  -1.1141597e-23   6.2989878e-24
   4.3016633e-24  -6.7383052e-24
   1.8498843e-24   3.7198876e-24
  -1.7888636e-24   1.0113478e-24
   6.9066296e-25  -1.0818833e-24
   2.9701221e-25   5.9725470e-25
  -2.8721490e-25   1.6237915e-25
   1.1089090e-25  -1.7370415e-25
   4.7687446e-26   9.5893535e-26
  -4.6114417e-26   2.6071140e-26
   1.7804332e-26  -2.7889449e-26
   7.6565622e-27   1.5396396e-26
  -7.4040012e-27   4.1859090e-27
   2.8586134e-27  -4.4778516e-27
   1.2293161e-27   2.4720021e-27
  -1.1887656e-27   6.7207778e-28
   6.0000000e-01   4.0000000e-01
  -2.0840000e-01   5.3000000e-02
   3.8716800e-02  -1.4360420e-01
  -1.0145232e-02   3.7545444e-02
   2.4402461e-02   2.4847297e-03
  -2.1215588e-03  -2.5446493e-03
  -2.5571325e-04  -2.6193679e-03
  -1.9156386e-03  -1.7495633e-03
   2.1580818e-04  -2.0253078e-03
  -4.5217797e-04   2.6929693e-04
   1.8337514e-04  -2.6977143e-04
   8.4502955e-05   1.5771841e-04
  -7.6088304e-05   4.2036067e-05
   2.8745170e-05  -4.6283161e-05
   1.1956018e-05   2.4919068e-05
  -1.1965931e-05   6.8355159e-06
   4.6653227e-06  -7.2177511e-06
   2.0354085e-06   4.0299441e-06
  -1.9392206e-06   1.0912892e-06
   7.4545307e-07  -1.1741898e-06
   3.1848076e-07   6.4495232e-07
  -3.1006225e-07   1.7565992e-07
   1.1994636e-07  -1.8742335e-07
   5.1732047e-08   1.0370147e-07
  -4.9875661e-08   2.8171448e-08
   1.9239677e-08  -3.0171289e-08
   8.2630113e-09   1.6639258e-08
  -8.0012186e-09   4.5254286e-09
   3.0904028e-09  -4.8385326e-09
   1.3297710e-09   2.6723255e-09
  -1.2851329e-09   7.2642483e-10
   4.9609051e-10  -7.7726961e-10
   2.1328264e-10   4.2900553e-10
  -2.0630286e-10   1.1664460e-10
   7.9657786e-11  -1.2476688e-10
   3.4259986e-11   6.8883912e-11
  -3.3125883e-11   1.8727276e-11
   1.2789135e-11  -2.0034327e-11
   5.4995428e-12   1.1059521e-11
  -5.3184207e-12   3.0068601e-12
   2.0534231e-12  -3.2165038e-12
   8.8307333e-13   1.7757061e-12
  -8.5392346e-13   4.8276860e-13
   3.2968929e-13  -5.1644369e-13
   1.4177786e-13   2.8510090e-13
  -1.3710263e-13   7.7512285e-14
   5.2934169e-14  -8.2917965e-14
   2.2763880e-14   4.5775106e-14
  -2.2012879e-14   1.2445132e-14
   8.4989482e-15  -1.3313131e-14
   3.6548740e-15   7.3495146e-15
  -3.5343212e-15   1.9981570e-15
   1.3645682e-15  -2.1375149e-15
   5.8681849e-16   1.1800179e-15
  -5.6746101e-16   3.2081835e-16
   2.1909116e-16  -3.4319367e-16
   9.4217769e-17   1.8946032e-16
  -9.1109920e-17   5.1509701e-17
   3.5176665e-17  -5.5102191e-17
   1.5127351e-17   3.0419220e-17
  -1.4628354e-17   8.2702521e-18
   5.6478661e-18  -8.8470543e-18
   2.4288042e-18   4.8840242e-18
  -2.3486873e-18   1.3278485e-18
   9.0680553e-19  -1.4204580e-18
   3.8996203e-19   7.8416520e-19
  -3.7709864e-19   2.1319561e-19
   1.4559414e-19  -2.2806476e-19
   6.2611202e-20   1.2590336e-19
  -6.0545897e-20   3.4230088e-20
   2.3376187e-20  -3.6617436e-20
   1.0052679e-20   2.0214689e-20
  -9.7210790e-21   5.4958867e-21
   3.7532148e-21  -5.8791926e-21
   1.6140298e-21   3.2456137e-21
  -1.5607891e-21   8.8240412e-22
   6.0260561e-22  -9.4394662e-22
   2.5914409e-22   5.2110661e-22
  -2.5059591e-22   1.4167632e-22
   9.6752663e-23  -1.5155742e-22
   4.1607447e-23   8.3667411e-23
  -4.0234975e-23   2.2747152e-23
   1.5534335e-23  -2.4333632e-23
   6.6803747e-24   1.3433404e-23
  -6.4600144e-24   3.6522188e-24
   2.4941492e-24  -3.9069396e-24
   1.0725822e-24   2.1568296e-24
  -1.0372017e-24   5.8638998e-25
   4.0045359e-25  -6.2728724e-25
   1.7221078e-25   3.4629450e-25
  -1.6653020e-25   9.4149126e-26
   6.4295702e-26  -1.0071548e-25
   2.7649678e-26   5.5600071e-26
  -2.6737620e-26   1.5116319e-26
   1.0323137e-26  -1.6170593e-26
   4.4393546e-27   8.9269911e-27
  -4.2929171e-27   2.4270337e-27
   1.6574539e-27  -2.5963050e-27
   7.1277029e-28   1.4332926e-27
  -6.8925869e-28   3.8967770e-28
   2.6611613e-28  -4.1685543e-28
   6.0000000e-01   6.0000000e-01
  -3.0060000e-01   1.2120000e-01
   8.4666000e-02  -1.9500960e-01
   1.6259275e-02   7.6272278e-02
  -3.5811891e-02   2.3748808e-02
   1.6082094e-02  -2.0709487e-02
   8.3636755e-03   1.3687455e-02
  -6.6444637e-03   3.5048712e-03
   2.4033152e-03  -4.0866834e-03
   9.2950433e-04   2.0940599e-03
  -1.0025418e-03   5.8487332e-04
   3.9871434e-04  -6.0142600e-04
   1.7893602e-04   3.4365677e-04
  -1.6558321e-04   9.2314852e-05
   6.3093595e-05  -1.0049475e-04
   2.6595801e-05   5.4641996e-05
  -2.6253792e-05   1.4936104e-05
   1.0196435e-05  -1.5852690e-05
   4.4234438e-06   8.8115723e-06
  -4.2390726e-06   2.3898875e-06
   1.6323471e-06  -2.5655575e-06
   6.9920183e-07   1.4120018e-06
  -6.7890092e-07   3.8430358e-07
   2.6242732e-07  -4.1046063e-07
   1.1305319e-07   2.2690530e-07
  -1.0912547e-07   6.1660314e-08
   4.2110003e-08  -6.6007162e-08
   1.8094649e-08   3.6417033e-08
  -1.7512038e-08   9.9030521e-09
   6.7628304e-09  -1.0590398e-08
   2.9093107e-09   5.8480398e-09
  -2.8123188e-09   1.5897874e-09
   1.0856941e-09  -1.7009053e-09
   4.6681727e-10   9.3887130e-10
  -4.5149236e-10   2.5526751e-10
   1.7432511e-10  -2.7305371e-10
   7.4971954e-11   1.5074782e-10
  -7.2493623e-11   4.0983905e-11
   2.7988494e-11  -4.3843528e-11
   1.2035771e-11   2.4203266e-11
  -1.1639137e-11   6.5803417e-12
   4.4938010e-12  -7.0391930e-12
   1.9325384e-12   3.8860357e-12
  -1.8687640e-12   1.0565153e-12
   7.2150868e-13  -1.1302074e-12
   3.1027512e-13   6.2392900e-13
  -3.0004227e-13   1.6963155e-13
   1.1584365e-13  -1.8146189e-13
   4.9817462e-14   1.0017643e-13
  -4.8174031e-14   2.7235534e-14
   1.8599513e-14  -2.9135086e-14
   7.9985112e-15   1.6084035e-14
  -7.7346807e-15   4.3728630e-15
   2.9862867e-15  -4.6778421e-15
   1.2842214e-15   2.5824082e-15
  -1.2418590e-15   7.0209443e-16
   4.7946971e-16  -7.5106156e-16
   2.0619076e-16   4.1462415e-16
  -1.9938936e-16   1.1272632e-16
   7.6982315e-17  -1.2058830e-16
   3.3105424e-17   6.6570891e-17
  -3.2013398e-17   1.8099020e-17
   1.2360064e-17  -1.9361321e-17
   5.3153128e-18   1.0688435e-17
  -5.1399810e-18   2.9059278e-18
   1.9844971e-18  -3.1085991e-18
   8.5341175e-19   1.7161051e-18
  -8.2526090e-19   4.6656759e-19
   3.1862527e-19  -4.9910795e-19
   1.3702139e-19   2.7553300e-19
  -1.3250157e-19   7.4910781e-20
   5.1157577e-20  -8.0135368e-20
   2.1999769e-20   4.4238804e-20
  -2.1274079e-20   1.2027464e-20
   8.2137168e-21  -1.2866309e-20
   3.5322210e-21   7.1028580e-21
  -3.4157064e-21   1.9310959e-21
   1.3187713e-21  -2.0657784e-21
   5.6712347e-22   1.1404149e-21
  -5.4841621e-22   3.1005132e-22
   2.1173821e-22  -3.3167558e-22
   9.1055750e-23   1.8310181e-22
  -8.8052165e-23   4.9780968e-23
   3.3996091e-23  -5.3252898e-23
   1.4619655e-23   2.9398312e-23
  -1.4137408e-23   7.9926923e-24
   5.4583168e-24  -8.5501356e-24
   2.3472907e-24   4.7201103e-24
  -2.2698625e-24   1.2832842e-24
   8.7637200e-25  -1.3727857e-24
   3.7687440e-25   7.5784763e-25
  -3.6444274e-25   2.0604050e-25
   1.4070782e-25  -2.2041062e-25
   6.0509893e-26   1.2167789e-25
  -5.8513901e-26   3.3081284e-26
   2.2591653e-26  -3.5388509e-26
   9.7152984e-27   1.9536259e-26
  -9.3948274e-27   5.3114379e-27
   3.6272522e-27  -5.6818795e-27
   1.5598610e-27   3.1366868e-27
  -1.5084071e-27   8.5278953e-28
   6.0000000e-01   8.0000000e-01
  -3.9280000e-01   1.8940000e-01
   1.3061520e-01  -2.4641500e-01
   4.2663782e-02   1.1499911e-01
  -5.4721142e-02   3.3284432e-02
   2.2639039e-02  -3.2458545e-02
   1.0706031e-02   1.9430032e-02
  -9.3854858e-03   5.1375025e-03
   3.5150323e-03  -5.7219350e-03
   1.4418852e-03   3.0502203e-03
  -1.4638269e-03   8.3970307e-04
   5.7297297e-04  -8.8202130e-04
   2.5140982e-04   4.9472174e-04
  -2.3812312e-04   1.3375415e-04
   9.1376381e-05  -1.4424995e-04
   3.8935559e-05   7.9072835e-05
  -3.8009999e-05   2.1551794e-05
   1.4715575e-05  -2.2971043e-05
   6.3541315e-06   1.2721455e-05
  -6.1187558e-06   3.4547917e-06
   2.3594985e-06  -3.7017683e-06
   1.0128194e-06   2.0406715e-06
  -9.8126232e-07   5.5508707e-07
   3.7906384e-07  -5.9336824e-07
   1.6314582e-07   3.2777735e-07
  -1.5763119e-07   8.9094809e-08
   6.0844943e-08  -9.5339750e-08
   2.6156127e-08   5.2617463e-08
  -2.5302896e-08   1.4306853e-08
   9.7702771e-09  -1.5302438e-08
   4.2022921e-09   8.4487978e-09
  -4.0629875e-09   2.2969215e-09
   1.5686031e-09  -2.4572788e-09
   6.7451149e-10   1.3564659e-09
  -6.5231126e-10   3.6879779e-10
   2.5185662e-10  -3.9450773e-10
   1.0831180e-10   2.1779390e-10
  -1.0473546e-10   5.9212379e-11
   4.0436952e-11  -6.3342923e-11
   1.7389223e-11   3.4968121e-11
  -1.6815873e-11   9.5070274e-12
   6.4924749e-12  -1.0170027e-11
   2.7920377e-12   5.6144015e-12
  -2.6999206e-12   1.5264177e-12
   1.0424112e-12  -1.6328806e-12
   4.4827648e-13   9.0143121e-13
  -4.3349085e-13   2.4507761e-13
   1.6736678e-13  -2.6217003e-13
   7.1974387e-14   1.4473135e-13
  -6.9600130e-14   3.9348952e-14
   2.6871928e-14  -4.2093333e-14
   1.1555978e-14   2.3237653e-14
  -1.1174797e-14   6.3177586e-15
   4.3144820e-15  -6.7583835e-15
   1.8553973e-15   3.7309726e-15
  -1.7941943e-15   1.0143614e-15
   6.9272104e-16  -1.0851073e-15
   2.9789724e-16   5.9903444e-16
  -2.8807077e-16   1.6286303e-16
   1.1122135e-16  -1.7422176e-16
   4.7829553e-17   9.6179288e-17
  -4.6251834e-17   2.6148829e-17
   1.7857386e-17  -2.7972557e-17
   7.6793777e-18   1.5442276e-17
  -7.4260643e-18   4.1983826e-18
   2.8671318e-18  -4.4911951e-18
   1.2329793e-18   2.4793684e-18
  -1.1923080e-18   6.7408050e-19
   4.6033862e-19  -7.2109366e-19
   1.9796369e-19   3.9808042e-19
  -1.9143362e-19   1.0822847e-19
   7.3910674e-20  -1.1577677e-19
   3.1784494e-20   6.3914673e-20
  -3.0736044e-20   1.7376859e-20
   1.1866890e-20  -1.8588793e-20
   5.1032290e-21   1.0261960e-20
  -4.9348928e-21   2.7899796e-21
   1.9053145e-21  -2.9845643e-21
   8.1936010e-22   1.6476315e-21
  -7.9233251e-22   4.4795127e-22
   3.0591194e-22  -4.7919325e-22
   1.3155415e-22   2.6453907e-22
  -1.2721468e-22   7.1921797e-23
   4.9116360e-23  -7.6937920e-23
   2.1121965e-23   4.2473650e-23
  -2.0425231e-23   1.1547562e-23
   7.8859847e-24  -1.2352936e-23
   3.3912833e-24   6.8194498e-24
  -3.2794177e-24   1.8540440e-24
   1.2661515e-24  -1.9833527e-24
   5.4449491e-25   1.0949117e-24
  -5.2653408e-25   2.9768009e-25
   2.0328973e-25  -3.1844153e-25
   8.7422572e-26   1.7579594e-25
  -8.4538832e-26   4.7794679e-26
   3.2639627e-26  -5.1128077e-26
   1.4036322e-26   2.8225302e-26
  -1.3573317e-26   7.6737792e-27
   5.2405268e-27  -8.2089802e-27
   2.2536324e-27   4.5317751e-27
  -2.1792936e-27   1.2320804e-27
   6.0000000e-01   1.0000000e+00
  -4.8500000e-01   2.5760000e-01
   1.7656440e-01  -2.9782040e-01
   6.9068289e-02   1.5372595e-01
  -7.3630393e-02   4.2820056e-02
   2.9195984e-02  -4.4207603e-02
   1.3048386e-02   2.5172608e-02
  -1.2126508e-02   6.7701338e-03
   4.6267494e-03  -7.3571867e-03
   1.9542661e-03   4.0063806e-03
  -1.9251121e-03   1.0945328e-03
   7.4723160e-04  -1.1626166e-03
   3.2388361e-04   6.4578671e-04
  -3.1066302e-04   1.7519345e-04
   1.1965917e-04  -1.8800514e-04
   5.1275318e-05   1.0350367e-04
  -4.9766207e-05   2.8167484e-05
   1.9234716e-05  -3.0089397e-05
   8.2848193e-06   1.6631337e-05
  -7.9984390e-06   4.5196960e-06
   3.0866499e-06  -4.8379792e-06
   1.3264370e-06   2.6693411e-06
  -1.2836237e-06   7.2587056e-07
   4.9570036e-07  -7.7627585e-07
   2.1323844e-07   4.2864940e-07
  -2.0613691e-07   1.1652930e-07
   7.9579883e-08  -1.2467234e-07
   3.4217606e-08   6.8817893e-08
  -3.3093753e-08   1.8710654e-08
   1.2777724e-08  -2.0014477e-08
   5.4952734e-09   1.1049556e-08
  -5.3136562e-09   3.0040555e-09
   2.0515122e-09  -3.2136523e-09
   8.8220572e-10   1.7740606e-09
  -8.5313015e-10   4.8232806e-10
   3.2938814e-10  -5.1596175e-10
   1.4165165e-10   2.8483998e-10
  -1.3697730e-10   7.7440853e-11
   5.2885410e-11  -8.2842319e-11
   2.2742675e-11   4.5732976e-11
  -2.1992609e-11   1.2433713e-11
   8.4911487e-12  -1.3300861e-11
   3.6515369e-12   7.3427674e-12
  -3.5310772e-12   1.9963200e-12
   1.3633138e-12  -2.1355538e-12
   5.8627784e-13   1.1789334e-12
  -5.6693942e-13   3.2052368e-13
   2.1888991e-13  -3.4287816e-13
   9.4131313e-14   1.8928628e-13
  -9.1026229e-14   5.1462370e-14
   3.5144343e-14  -5.5051579e-14
   1.5113445e-14   3.0391270e-14
  -1.4614913e-14   8.2626541e-15
   5.6426774e-15  -8.8389249e-15
   2.4265732e-15   4.8795371e-15
  -2.3465295e-15   1.3266285e-15
   9.0597238e-16  -1.4191531e-15
   3.8960371e-16   7.8344473e-16
  -3.7675217e-16   2.1299974e-16
   1.4546038e-16  -2.2785522e-16
   6.2553681e-17   1.2578768e-16
  -6.0490270e-17   3.4198639e-17
   2.3354709e-17  -3.6583793e-17
   1.0043443e-17   2.0196117e-17
  -9.7121476e-18   5.4908373e-18
   3.7497665e-18  -5.8737910e-18
   1.6125469e-18   3.2426317e-18
  -1.5593551e-18   8.8159340e-19
   6.0205196e-19  -9.4307936e-19
   2.5890600e-19   5.2062783e-19
  -2.5036567e-19   1.4154616e-19
   9.6663770e-20  -1.5141817e-19
   4.1569220e-20   8.3590541e-20
  -4.0198008e-20   2.2726253e-20
   1.5520063e-20  -2.4311276e-20
   6.6742370e-21   1.3421062e-20
  -6.4540792e-21   3.6488633e-21
   2.4918577e-21  -3.9033501e-21
   1.0715967e-21   2.1548480e-21
  -1.0362488e-21   5.8585123e-22
   4.0008566e-22  -6.2671091e-22
   1.7205256e-22   3.4597634e-22
  -1.6637719e-22   9.4062626e-23
   6.4236629e-23  -1.0062294e-22
   2.7624275e-23   5.5548988e-23
  -2.6713055e-23   1.5102431e-23
   1.0313653e-23  -1.6155737e-23
   4.4352759e-24   8.9187893e-24
  -4.2889729e-24   2.4248038e-24
   1.6559311e-24  -2.5939196e-24
   7.1211543e-25   1.4319757e-24
  -6.8862543e-25   3.8931968e-25
   2.6587163e-25  -4.1647244e-25
   1.1433525e-25   2.2991400e-25
  -1.1056376e-25   6.2508073e-26
   4.2687602e-26  -6.6867644e-26
   1.8357346e-26   3.6914345e-26
  -1.7751807e-26   1.0036121e-26
   6.8538014e-27  -1.0736081e-26
   2.9474039e-27   5.9268634e-27
  -2.8501802e-27   1.6113713e-27
   8.0000000e-01  -1.0000000e+00
   4.2580000e-01   6.7940000e-01
  -3.3023540e-01   1.7248920e-01
   1.1834822e-01  -2.0357386e-01
   4.5019581e-02   1.0323352e-01
  -4.9391436e-02   2.8944908e-02
   1.9727133e-02  -2.9594638e-02
   8.9055280e-03   1.6995118e-02
  -8.1909704e-03   4.5574668e-03
   3.1152099e-03  -4.9736821e-03
   1.3093372e-03   2.6984959e-03
  -1.2963801e-03   7.3818922e-04
   5.0391422e-04  -7.8260682e-04
   2.1888170e-04   4.3543214e-04
  -2.0948948e-04   1.1805780e-04
   8.0637993e-05  -1.2679936e-04
   3.4520967e-05   6.9755907e-05
  -3.3538312e-05   1.8988350e-05
   1.2966340e-05  -2.0276198e-05
   5.5872827e-06   1.1211010e-05
  -5.3917668e-06   3.0463221e-06
   2.0804503e-06  -3.2614060e-06
   8.9386733e-07   1.7992037e-06
  -8.6518760e-07   4.8928091e-07
   3.3413103e-07  -5.2321708e-07
   1.4374753e-07   2.8893289e-07
  -1.3894796e-07   7.8545209e-08
   5.3639970e-08  -8.4036805e-08
   2.3063124e-08   4.6386100e-08
  -2.2306517e-08   1.2611886e-08
   8.6127978e-09  -1.3490519e-08
   3.7041412e-09   7.4479201e-09
  -3.5816568e-09   2.0248651e-09
   1.3828096e-09  -2.1661574e-09
   5.9464093e-10   1.1957957e-09
  -5.7504744e-10   3.2511123e-10
   2.2202268e-10  -3.4778082e-10
   9.5480023e-11   1.9199513e-10
  -9.2328956e-11   5.2198616e-11
   3.5647146e-11  -5.5839524e-11
   1.5329562e-11   3.0826088e-11
  -1.4824009e-11   8.3808867e-12
   5.7234192e-12  -8.9653784e-12
   2.4613032e-12   4.9493579e-12
  -2.3801061e-12   1.3456099e-12
   9.1893511e-13  -1.4394602e-12
   3.9517763e-13   7.9465441e-13
  -3.8214279e-13   2.1604746e-13
   1.4754171e-13  -2.3111537e-13
   6.3448774e-14   1.2758752e-13
  -6.1355797e-14   3.4687965e-14
   2.3688877e-14  -3.7107256e-14
   1.0187145e-14   2.0485090e-14
  -9.8511125e-15   5.5694027e-15
   3.8034198e-15  -5.9578351e-15
   1.6356202e-15   3.2890287e-15
  -1.5816671e-15   8.9420759e-16
   6.1066636e-16  -9.5657337e-16
   2.6261052e-16   5.2807719e-16
  -2.5394800e-16   1.4357146e-16
   9.8046876e-17  -1.5358472e-16
   4.2164011e-17   8.4786590e-17
  -4.0773178e-17   2.3051430e-17
   1.5742131e-17  -2.4659132e-17
   6.7697347e-18   1.3613096e-17
  -6.5464268e-18   3.7010727e-18
   2.5275122e-18  -3.9592008e-18
   1.0869296e-18   2.1856805e-18
  -1.0510759e-18   5.9423383e-19
   4.0581026e-19  -6.3567815e-19
   1.7451436e-19   3.5092671e-19
  -1.6875779e-19   9.5408513e-20
   6.5155754e-20  -1.0206270e-19
   2.8019535e-20   5.6343806e-20
  -2.7095276e-20   1.5318523e-20
   1.0461225e-20  -1.6386900e-20
   4.4987377e-21   9.0464031e-21
  -4.3503413e-21   2.4594989e-21
   1.6796248e-21  -2.6310345e-21
   7.2230467e-22   1.4524650e-21
  -6.9847857e-22   3.9489023e-22
   2.6967584e-22  -4.2243150e-22
   1.1597121e-22   2.3320370e-22
  -1.1214576e-22   6.3402465e-23
   4.3298394e-23  -6.7824414e-23
   1.8620011e-23   3.7442531e-23
  -1.8005807e-23   1.0179721e-23
   6.9518684e-24  -1.0889697e-23
   2.9895766e-24   6.0116674e-24
  -2.8909618e-24   1.6344275e-24
   1.1161724e-24  -1.7484192e-24
   4.7999801e-25   9.6521642e-25
  -4.6416469e-25   2.6241908e-25
   1.7920951e-25  -2.8072127e-25
   7.7067131e-26   1.5497243e-25
  -7.4524978e-26   4.2133269e-26
   2.8773375e-26  -4.5071817e-26
   1.2373682e-26   2.4881938e-26
  -1.1965521e-26   6.7647992e-27
   4.6197721e-27  -7.2366042e-27
   1.9866836e-27   3.9949741e-27
   8.0000000e-01  -8.0000000e-01
   4.9040000e-01   6.6960000e-01
  -3.2830160e-01   1.6016800e-01
   1.1037083e-01  -2.0544708e-01
   3.6947686e-02   9.7039119e-02
  -4.6212941e-02   2.7954611e-02
   1.9019454e-02  -2.7453710e-02
   8.9346610e-03   1.6332562e-02
  -7.8866974e-03   4.3274857e-03
   2.9604081e-03  -4.8053680e-03
   1.2188081e-03   2.5682646e-03
  -1.2327223e-03   7.0636391e-04
   4.8201825e-04  -7.4297890e-04
   2.1118690e-04   4.1623635e-04
  -2.0033243e-04   1.1258162e-04
   7.6909874e-05  -1.2134237e-04
   3.2794058e-05   6.6550757e-05
  -3.1991661e-05   1.8135434e-05
   1.2383036e-05  -1.9334977e-05
   5.3453243e-06   1.0705246e-05
  -5.1489315e-06   2.9074889e-06
   1.9856993e-06  -3.1149606e-06
   8.5248231e-07   1.7173641e-06
  -8.2580416e-07   4.6712613e-07
   3.1899692e-07  -4.9936837e-07
   1.3728513e-07   2.7583862e-07
  -1.3265301e-07   7.4978337e-08
   5.1204415e-08  -8.0231853e-08
   2.2012444e-08   4.4280440e-08
  -2.1293781e-08   1.2039900e-08
   8.2221590e-09  -1.2877873e-08
   3.5363879e-09   7.1100771e-09
  -3.4192010e-09   1.9329784e-09
   1.3200605e-09  -2.0679173e-09
   5.6763934e-10   1.1415356e-09
  -5.4895349e-10   3.1036177e-10
   2.1194996e-10  -3.3199870e-10
   9.1149580e-11   1.8328450e-10
  -8.8140140e-11   4.9830224e-11
   3.4029747e-11  -5.3306235e-11
   1.4633930e-11   2.9427447e-11
  -1.4151410e-11   8.0006430e-12
   5.4637451e-12  -8.5585945e-12
   2.3496394e-12   4.7248023e-12
  -2.2721194e-12   1.2845577e-12
   8.7724179e-13  -1.3741514e-12
   3.7724742e-13   7.5859995e-13
  -3.6480447e-13   2.0624519e-13
   1.4084760e-13  -2.2062934e-13
   6.0570077e-14   1.2179875e-13
  -5.8572026e-14   3.3114132e-14
   2.2614086e-14  -3.5423666e-14
   9.7249403e-15   1.9555659e-14
  -9.4041565e-15   5.3167131e-15
   3.6308547e-15  -5.6875214e-15
   1.5614106e-15   3.1398020e-15
  -1.5099052e-15   8.5363643e-16
   5.8295977e-16  -9.1317264e-16
   2.5069558e-16   5.0411776e-16
  -2.4242611e-16   1.3705747e-16
   9.3598385e-17  -1.4661642e-16
   4.0250986e-17   8.0939732e-17
  -3.8923256e-17   2.2005562e-17
   1.5027893e-17  -2.3540321e-17
   6.4625845e-18   1.2995456e-17
  -6.2494084e-18   3.5331511e-18
   2.4128363e-18  -3.7795676e-18
   1.0376144e-18   2.0865138e-18
  -1.0033875e-18   5.6727281e-19
   3.8739821e-19  -6.0683676e-19
   1.6659645e-19   3.3500479e-19
  -1.6110107e-19   9.1079727e-20
   6.2199568e-20  -9.7432003e-20
   2.6748258e-20   5.3787427e-20
  -2.5865934e-20   1.4623505e-20
   9.9865877e-21  -1.5643408e-20
   4.2946251e-21   8.6359581e-21
  -4.1529617e-21   2.3479088e-21
   1.6034184e-21  -2.5116617e-21
   6.8953294e-22   1.3865652e-21
  -6.6678785e-22   3.7697364e-22
   2.5744036e-22  -4.0326534e-22
   1.1070947e-22   2.2262300e-22
  -1.0705758e-22   6.0525827e-23
   4.1333900e-23  -6.4747148e-23
   1.7775201e-23   3.5743723e-23
  -1.7188864e-23   9.7178566e-24
   6.6364547e-24  -1.0395620e-23
   2.8539363e-24   5.7389117e-24
  -2.7597957e-24   1.5602717e-24
   1.0655305e-24  -1.6690915e-24
   4.5821999e-25   9.2142352e-25
  -4.4310504e-25   2.5051284e-25
   1.7107858e-25  -2.6798464e-25
   7.3570513e-26   1.4794117e-25
  -7.1143700e-26   4.0221638e-26
   2.7467896e-26  -4.3026861e-26
   1.1812275e-26   2.3753018e-26
  -1.1422632e-26   6.4578730e-27
   4.4101682e-27  -6.9082718e-27
   1.8965456e-27   3.8137178e-27
   8.0000000e-01  -6.0000000e-01
   5.5500000e-01   6.5980000e-01
  -3.2636780e-01   1.4784680e-01
   1.0239343e-01  -2.0732031e-01
   2.8875791e-02   9.0844719e-02
  -4.3034447e-02   2.6964314e-02
   1.8311776e-02  -2.5312782e-02
   8.9637939e-03   1.5670006e-02
  -7.5824245e-03   4.0975046e-03
   2.8056063e-03  -4.6370540e-03
   1.1282791e-03   2.4380334e-03
  -1.1690646e-03   6.7453861e-04
   4.6012228e-04  -7.0335099e-04
   2.0349209e-04   3.9704056e-04
  -1.9117538e-04   1.0710543e-04
   7.3181755e-05  -1.1588537e-04
   3.1067149e-05   6.3345606e-05
  -3.0445010e-05   1.7282518e-05
   1.1799732e-05  -1.8393756e-05
   5.1033659e-06   1.0199483e-05
  -4.9060961e-06   2.7686557e-06
   1.8909484e-06  -2.9685152e-06
   8.1109730e-07   1.6355246e-06
  -7.8642073e-07   4.4497136e-07
   3.0386281e-07  -4.7551967e-07
   1.3082274e-07   2.6274436e-07
  -1.2635806e-07   7.1411466e-08
   4.8768861e-08  -7.6426901e-08
   2.0961765e-08   4.2174781e-08
  -2.0281045e-08   1.1467915e-08
   7.8315202e-09  -1.2265227e-08
   3.3686346e-09   6.7722340e-09
  -3.2567453e-09   1.8410916e-09
   1.2573114e-09  -1.9696771e-09
   5.4063775e-10   1.0872755e-09
  -5.2285954e-10   2.9561231e-10
   2.0187724e-10  -3.1621659e-10
   8.6819137e-11   1.7457388e-10
  -8.3951323e-11   4.7461832e-11
   3.2412349e-11  -5.0772946e-11
   1.3938297e-11   2.8028805e-11
  -1.3478811e-11   7.6203994e-12
   5.2040710e-12  -8.1518107e-12
   2.2379757e-12   4.5002467e-12
  -2.1641328e-12   1.2235055e-12
   8.3554847e-13  -1.3088426e-12
   3.5931720e-13   7.2254548e-13
  -3.4746616e-13   1.9644292e-13
   1.3415350e-13  -2.1014331e-13
   5.7691381e-14   1.1600998e-13
  -5.5788255e-14   3.1540300e-14
   2.1539295e-14  -3.3740076e-14
   9.2627356e-15   1.8626228e-14
  -8.9572006e-15   5.0640235e-15
   3.4582896e-15  -5.4172077e-15
   1.4872010e-15   2.9905754e-15
  -1.4381433e-15   8.1306526e-16
   5.5525318e-16  -8.6977192e-16
   2.3878065e-16   4.8015833e-16
  -2.3090422e-16   1.3054348e-16
   8.9149894e-17  -1.3964811e-16
   3.8337961e-17   7.7092874e-17
  -3.7073333e-17   2.0959694e-17
   1.4313656e-17  -2.2421510e-17
   6.1554344e-18   1.2377815e-17
  -5.9523900e-18   3.3652295e-18
   2.2981604e-18  -3.5999345e-18
   9.8829929e-19   1.9873472e-18
  -9.5569902e-19   5.4031178e-19
   3.6898617e-19  -5.7799536e-19
   1.5867855e-19   3.1908287e-19
  -1.5344435e-19   8.6750941e-20
   5.9243382e-20  -9.2801310e-20
   2.5476982e-20   5.1231049e-20
  -2.4636593e-20   1.3928487e-20
   9.5119508e-21  -1.4899917e-20
   4.0905126e-21   8.2255132e-21
  -3.9555821e-21   2.2363187e-21
   1.5272121e-21  -2.3922888e-21
   6.5676120e-22   1.3206653e-21
  -6.3509713e-22   3.5905705e-22
   2.4520488e-22  -3.8409917e-22
   1.0544773e-22   2.1204230e-22
  -1.0196941e-22   5.7649190e-23
   3.9369405e-23  -6.1669882e-23
   1.6930391e-23   3.4044916e-23
  -1.6371922e-23   9.2559918e-24
   6.3210410e-24  -9.9015429e-24
   2.7182960e-24   5.4661559e-24
  -2.6286297e-24   1.4861160e-24
   1.0148886e-24  -1.5897639e-24
   4.3644197e-25   8.7763062e-25
  -4.2204540e-25   2.3860661e-25
   1.6294766e-25  -2.5524802e-25
   7.0073895e-26   1.4090991e-25
  -6.7762422e-26   3.8310006e-26
   2.6162417e-26  -4.0981904e-26
   1.1250868e-26   2.2624098e-26
  -1.0879744e-26   6.1509469e-27
   4.2005642e-27  -6.5799393e-27
   1.8064077e-27   3.6324616e-27
   8.0000000e-01  -4.0000000e-01
   6.1960000e-01   6.5000000e-01
  -3.2443400e-01   1.3552560e-01
   9.4416034e-02  -2.0919353e-01
   2.0803897e-02   8.4650318e-02
  -3.9855953e-02   2.5974017e-02
   1.7604098e-02  -2.3171853e-02
   8.9929269e-03   1.5007450e-02
  -7.2781515e-03   3.8675236e-03
   2.6508045e-03  -4.4687399e-03
   1.0377500e-03   2.3078022e-03
  -1.1054068e-03   6.4271330e-04
   4.3822632e-04  -6.6372307e-04
   1.9579728e-04   3.7784477e-04
  -1.8201833e-04   1.0162924e-04
   6.9453636e-05  -1.1042837e-04
   2.9340240e-05   6.0140455e-05
  -2.8898360e-05   1.6429602e-05
   1.1216428e-05  -1.7452534e-05
   4.8614075e-06   9.6937191e-06
  -4.6632608e-06   2.6298226e-06
   1.7961975e-06  -2.8220698e-06
   7.6971229e-07   1.5536850e-06
  -7.4703729e-07   4.2281658e-07
   2.8872870e-07  -4.5167097e-07
   1.2436034e-07   2.4965009e-07
  -1.2006311e-07   6.7844594e-08
   4.6333307e-08  -7.2621950e-08
   1.9911086e-08   4.0069122e-08
  -1.9268308e-08   1.0895930e-08
   7.4408814e-09  -1.1652581e-08
   3.2008814e-09   6.4343910e-09
  -3.0942895e-09   1.7492048e-09
   1.1945623e-09  -1.8714369e-09
   5.1363616e-10   1.0330155e-09
  -4.9676558e-10   2.8086285e-10
   1.9180452e-10  -3.0043448e-10
   8.2488695e-11   1.6586325e-10
  -7.9762507e-11   4.5093440e-11
   3.0794951e-11  -4.8239658e-11
   1.3242664e-11   2.6630164e-11
  -1.2806212e-11   7.2401557e-12
   4.9443970e-12  -7.7450268e-12
   2.1263119e-12   4.2756911e-12
  -2.0561461e-12   1.1624533e-12
   7.9385515e-13  -1.2435339e-12
   3.4138698e-13   6.8649102e-13
  -3.3012784e-13   1.8664065e-13
   1.2745939e-13  -1.9965729e-13
   5.4812685e-14   1.1022121e-13
  -5.3004483e-14   2.9966468e-14
   2.0464504e-14  -3.2056486e-14
   8.8005309e-15   1.7696797e-14
  -8.5102446e-15   4.8113340e-15
   3.2857245e-15  -5.1468939e-15
   1.4129913e-15   2.8413487e-15
  -1.3663814e-15   7.7249410e-16
   5.2754659e-16  -8.2637119e-16
   2.2686571e-16   4.5619890e-16
  -2.1938232e-16   1.2402949e-16
   8.4701403e-17  -1.3267981e-16
   3.6424936e-17   7.3246017e-17
  -3.5223411e-17   1.9913826e-17
   1.3599419e-17  -2.1302699e-17
   5.8482842e-18   1.1760174e-17
  -5.6553717e-18   3.1973079e-18
   2.1834845e-18  -3.4203013e-18
   9.3898414e-19   1.8881805e-18
  -9.0801059e-19   5.1335076e-19
   3.5057412e-19  -5.4915397e-19
   1.5076065e-19   3.0316095e-19
  -1.4578763e-19   8.2422155e-20
   5.6287196e-20  -8.8170616e-20
   2.4205706e-20   4.8674670e-20
  -2.3407251e-20   1.3233469e-20
   9.0373138e-21  -1.4156426e-20
   3.8864001e-21   7.8150682e-21
  -3.7582024e-21   2.1247286e-21
   1.4510057e-21  -2.2729160e-21
   6.2398947e-22   1.2547654e-21
  -6.0340642e-22   3.4114046e-22
   2.3296940e-22  -3.6493300e-22
   1.0018599e-22   2.0146160e-22
  -9.6881238e-23   5.4772552e-23
   3.7404911e-23  -5.8592616e-23
   1.6085582e-23   3.2346108e-23
  -1.5554979e-23   8.7941270e-24
   6.0056273e-24  -9.4074657e-24
   2.5826558e-24   5.1934002e-24
  -2.4974637e-24   1.4119603e-24
   9.6424664e-25  -1.5104362e-24
   4.1466395e-25   8.3383773e-25
  -4.0098575e-25   2.2670038e-25
   1.5481673e-25  -2.4251140e-25
   6.6577277e-26   1.3387864e-25
  -6.4381144e-26   3.6398375e-26
   2.4856939e-26  -3.8936948e-26
   1.0689460e-26   2.1495178e-26
  -1.0336856e-26   5.8440207e-27
   3.9909602e-27  -6.2516069e-27
   1.7162697e-27   3.4512054e-27
   8.0000000e-01  -2.0000000e-01
   6.8420000e-01   6.4020000e-01
  -3.2250020e-01   1.2320440e-01
   8.6438638e-02  -2.1106676e-01
   1.2732002e-02   7.8455918e-02
  -3.6677458e-02   2.4983720e-02
   1.6896420e-02  -2.1030925e-02
   9.0220599e-03   1.4344894e-02
  -6.9738785e-03   3.6375425e-03
   2.4960027e-03  -4.3004259e-03
   9.4722098e-04   2.1775710e-03
  -1.0417491e-03   6.1088800e-04
   4.1633035e-04  -6.2409515e-04
   1.8810247e-04   3.5864898e-04
  -1.7286128e-04   9.6153058e-05
   6.5725517e-05  -1.0497137e-04
   2.7613332e-05   5.6935305e-05
  -2.7351709e-05   1.5576686e-05
   1.0633123e-05  -1.6511313e-05
   4.6194492e-06   9.1879555e-06
  -4.4204254e-06   2.4909894e-06
   1.7014465e-06  -2.6756244e-06
   7.2832728e-07   1.4718455e-06
  -7.0765385e-07   4.0066181e-07
   2.7359459e-07  -4.2782227e-07
   1.1789794e-07   2.3655583e-07
  -1.1376815e-07   6.4277723e-08
   4.3897753e-08  -6.8816998e-08
   1.8860406e-08   3.7963462e-08
  -1.8255572e-08   1.0323944e-08
   7.0502426e-09  -1.1039935e-08
   3.0331281e-09   6.0965480e-09
  -2.9318337e-09   1.6573181e-09
   1.1318132e-09  -1.7731968e-09
   4.8663457e-10   9.7875542e-10
  -4.7067163e-10   2.6611339e-10
   1.8173180e-10  -2.8465237e-10
   7.8158252e-11   1.5715263e-10
  -7.5573691e-11   4.2725048e-11
   2.9177552e-11  -4.5706369e-11
   1.2547032e-11   2.5231523e-11
  -1.2133614e-11   6.8599121e-12
   4.6847229e-12  -7.3382429e-12
   2.0146481e-12   4.0511355e-12
  -1.9481594e-12   1.1014011e-12
   7.5216183e-13  -1.1782251e-12
   3.2345676e-13   6.5043655e-13
  -3.1278952e-13   1.7683838e-13
   1.2076528e-13  -1.8917126e-13
   5.1933989e-14   1.0443243e-13
  -5.0220712e-14   2.8392636e-14
   1.9389713e-14  -3.0372895e-14
   8.3383263e-15   1.6767366e-14
  -8.0632887e-15   4.5586444e-15
   3.1131593e-15  -4.8765802e-15
   1.3387817e-15   2.6921220e-15
  -1.2946195e-15   7.3192294e-16
   4.9984000e-16  -7.8297047e-16
   2.1495078e-16   4.3223947e-16
  -2.0786043e-16   1.1751550e-16
   8.0252913e-17  -1.2571150e-16
   3.4511911e-17   6.9399159e-17
  -3.3373489e-17   1.8867958e-17
   1.2885181e-17  -2.0183888e-17
   5.5411340e-18   1.1142533e-17
  -5.3583533e-18   3.0293863e-18
   2.0688085e-18  -3.2406681e-18
   8.8966899e-19   1.7890139e-18
  -8.6032215e-19   4.8638974e-19
   3.3216208e-19  -5.2031257e-19
   1.4284275e-19   2.8723903e-19
  -1.3813090e-19   7.8093369e-20
   5.3331010e-20  -8.3539923e-20
   2.2934430e-20   4.6118292e-20
  -2.2177910e-20   1.2538452e-20
   8.5626769e-21  -1.3412935e-20
   3.6822876e-21   7.4046232e-21
  -3.5608228e-21   2.0131386e-21
   1.3747993e-21  -2.1535431e-21
   5.9121774e-22   1.1888655e-21
  -5.7171570e-22   3.2322387e-22
   2.2073391e-22  -3.4576683e-22
   9.4924257e-23   1.9088090e-22
  -9.1793065e-23   5.1895915e-23
   3.5440417e-23  -5.5515350e-23
   1.5240772e-23   3.0647301e-23
  -1.4738036e-23   8.3322622e-24
   5.6902137e-24  -8.9133886e-24
   2.4470155e-24   4.9206444e-24
  -2.3662977e-24   1.3378046e-24
   9.1360470e-25  -1.4311086e-24
   3.9288592e-25   7.9004483e-25
  -3.7992610e-25   2.1479414e-25
   1.4668580e-25  -2.2977477e-25
   6.3080659e-26   1.2684738e-25
  -6.0999867e-26   3.4486744e-26
   2.3551460e-26  -3.6891991e-26
   1.0128053e-26   2.0366258e-26
  -9.7939671e-27   5.5370946e-27
   3.7813562e-27  -5.9232744e-27
   1.6261318e-27   3.2699491e-27
   8.0000000e-01   0.0000000e+00
  -3.2000000e-02  -1.1120000e-01
  -6.3204000e-02  -8.4656000e-02
  -1.4828812e-02  -8.3519884e-02
  -5.5360414e-02  -5.9063275e-02
  -6.9269450e-04  -6.3801193e-02
  -5.1404333e-02  -3.9896853e-02
   1.1537579e-02  -4.9975577e-02
  -5.3429376e-03   1.1540415e-02
   7.5495720e-03  -9.2249419e-04
   6.7684338e-03   5.9942650e-03
  -3.0340935e-03   1.1032321e-03
   7.7723150e-04  -2.0008670e-03
   8.1208649e-05   7.1050091e-04
  -3.3078926e-04   2.3099281e-04
   1.5603673e-04  -1.8813921e-04
   8.5281415e-05   1.3217577e-04
  -6.4344285e-05   3.3217819e-05
   2.2807850e-05  -3.9770939e-05
   8.5021343e-06   1.9921362e-05
  -9.5238331e-06   5.6113877e-06
   3.8232580e-06  -5.6983795e-06
   1.7379929e-06   3.2919479e-06
  -1.5871077e-06   8.8097322e-07
   6.0226312e-07  -9.6428389e-07
   2.5225458e-07   5.2183325e-07
  -2.5065531e-07   1.4288175e-07
   9.7530264e-08  -1.5127577e-07
   4.2426253e-08   8.4266361e-08
  -4.0543843e-08   2.2837580e-08
   1.5599366e-08  -2.4543249e-08
   6.6735373e-09   1.3494920e-08
  -6.4880994e-09   3.6741459e-09
   2.5088881e-09  -3.9222858e-09
   1.0814210e-09   2.1691959e-09
  -1.0432561e-09   5.8937827e-10
   4.0251124e-10  -6.3106664e-10
   1.7291600e-10   3.4810112e-10
  -1.6739126e-10   9.4667160e-11
   6.4648258e-11  -1.0122777e-10
   2.7814199e-11   5.5902989e-11
  -2.6883846e-11   1.5196745e-11
   1.0378149e-11  -1.6259637e-11
   4.4620844e-12   8.9747034e-12
  -4.3158216e-12   2.4401441e-12
   1.6664009e-12  -2.6101137e-12
   7.1668449e-13   1.4410195e-12
  -6.9297736e-13   3.9176850e-13
   2.6754441e-13  -4.1910757e-13
   1.1504982e-13   2.3136127e-13
  -1.1125954e-13   6.2902267e-14
   4.2956770e-14  -6.7288215e-14
   1.8473443e-14   3.7147057e-14
  -1.7863731e-14   1.0099338e-14
   6.8969757e-15  -1.0803788e-14
   2.9659459e-15   5.9642024e-15
  -2.8681352e-15   1.6215266e-15
   1.1073621e-15  -1.7346128e-15
   4.7621098e-16   9.5759734e-16
  -4.6050081e-16   2.6034737e-16
   1.7779472e-16  -2.7850548e-16
   7.6458590e-17   1.5374901e-16
  -7.3936637e-17   4.1800668e-17
   2.8546236e-17  -4.4715990e-17
   1.2276013e-17   2.4685518e-17
  -1.1871064e-17   6.7113958e-18
   4.5833023e-18  -7.1794784e-18
   1.9709994e-18   3.9634367e-18
  -1.9059843e-18   1.0775630e-18
   7.3588221e-19  -1.1527165e-18
   3.1645832e-19   6.3635829e-19
  -3.0601951e-19   1.7301047e-19
   1.1815117e-19  -1.8507695e-19
   5.0809644e-20   1.0217189e-19
  -4.9133629e-20   2.7778076e-20
   1.8970021e-20  -2.9715432e-20
   8.1578545e-21   1.6404432e-20
  -7.8887575e-21   4.4599697e-21
   3.0457731e-21  -4.7710264e-21
   1.3098021e-21   2.6338495e-21
  -1.2665967e-21   7.1608019e-22
   4.8902077e-22  -7.6602258e-22
   2.1029815e-22   4.2288347e-22
  -2.0336121e-22   1.1497182e-22
   7.8515800e-23  -1.2299043e-22
   3.3764879e-23   6.7896981e-23
  -3.2651104e-23   1.8459552e-23
   1.2606276e-23  -1.9746998e-23
   5.4211941e-24   1.0901348e-23
  -5.2423694e-24   2.9638138e-24
   2.0240282e-24  -3.1705224e-24
   8.7041168e-25   1.7502898e-24
  -8.4170009e-25   4.7586162e-25
   3.2497228e-25  -5.0905017e-25
   1.3975085e-25   2.8102162e-25
  -1.3514100e-25   7.6403003e-26
   5.2176636e-26  -8.1731664e-26
   2.2438004e-26   4.5120041e-26
  -2.1697859e-26   1.2267051e-26
   8.3773339e-27  -1.3122606e-26
   3.6025828e-27   7.2443468e-27
   8.0000000e-01   2.0000000e-01
  -1.2420000e-01  -4.3000000e-02
   7.1394400e-02  -8.7642200e-02
   3.8516728e-02   6.0553255e-02
  -2.9455720e-02   1.5294835e-02
   1.0497899e-02  -1.8182535e-02
   3.9530750e-03   9.1632890e-03
  -4.3823992e-03   2.5752041e-03
   1.7548442e-03  -2.6239783e-03
   7.9498922e-04   1.5113922e-03
  -7.2855137e-04   4.0488124e-04
   2.7677165e-04  -4.4251912e-04
   1.1612458e-04   2.3977949e-04
  -1.1518333e-04   6.5623491e-05
   4.4795561e-05  -6.9524999e-05
   1.9472071e-05   3.8705627e-05
  -1.8622177e-05   1.0492001e-05
   7.1665366e-06  -1.1272278e-05
   3.0669325e-06   6.1995724e-06
  -2.9806802e-06   1.6877506e-06
   1.1524863e-06  -1.8019752e-06
   4.9668923e-07   9.9645602e-07
  -4.7923379e-07   2.7075170e-07
   1.8490724e-07  -2.8988551e-07
   7.9440156e-08   1.5991129e-07
  -7.6896712e-08   4.3487569e-08
   2.9697722e-08  -4.6502577e-08
   1.2776736e-08   2.5680431e-08
  -1.2349748e-08   6.9810608e-09
   4.7674976e-09  -7.4692417e-09
   2.0498127e-09   4.1227810e-09
  -1.9825945e-09   1.1209443e-09
   7.6550524e-10  -1.1990307e-09
   3.2922597e-10   6.6197064e-10
  -3.1833750e-10   1.7996958e-10
   1.2290383e-10  -1.9252807e-10
   5.2851420e-11   1.0628210e-10
  -5.1110103e-11   2.8895847e-11
   1.9733348e-11  -3.0910683e-11
   8.4862628e-12   1.7064502e-11
  -8.2061857e-12   4.6394045e-12
   3.1683126e-12  -4.9630102e-12
   1.3624883e-12   2.7398178e-12
  -1.3175555e-12   7.4489200e-13
   5.0869667e-13  -7.9684137e-13
   2.1876032e-13   4.3989820e-13
  -2.1154348e-13   1.1959760e-13
   8.1674813e-14  -1.2793901e-13
   3.5123324e-14   7.0628764e-14
  -3.3964793e-14   1.9202266e-14
   1.3113485e-14  -2.0541499e-14
   5.6393178e-15   1.1339960e-14
  -5.4532941e-15   3.0830611e-15
   2.1054638e-15  -3.2980874e-15
   9.0543189e-16   1.8207118e-15
  -8.7556540e-16   4.9500768e-16
   3.3804738e-16  -5.2953149e-16
   1.4537368e-16   2.9232838e-16
  -1.4057833e-16   7.9477036e-17
   5.4275935e-17  -8.5020098e-17
   2.3340783e-17   4.6935421e-17
  -2.2570861e-17   1.2760610e-17
   8.7143916e-18  -1.3650587e-17
   3.7475310e-18   7.5358194e-18
  -3.6239140e-18   2.0488076e-18
   1.3991582e-18  -2.1916999e-18
   6.0169300e-19   1.2099300e-18
  -5.8184543e-19   3.2895079e-19
   2.2464491e-19  -3.5189317e-19
   9.6606139e-20   1.9426295e-19
  -9.3419467e-20   5.2815414e-20
   3.6068355e-20  -5.6498979e-20
   1.5510810e-20   3.1190313e-20
  -1.4999167e-20   8.4798943e-21
   5.7910336e-21  -9.0713171e-21
   2.4903720e-21   5.0078290e-21
  -2.4082241e-21   1.3615080e-21
   9.2979207e-22  -1.4564652e-21
   3.9984713e-22   8.0404295e-22
  -3.8665768e-22   2.1859989e-22
   1.4928480e-22  -2.3384595e-22
   6.4198331e-23   1.2909487e-22
  -6.2080670e-23   3.5097784e-23
   2.3968748e-23  -3.7545649e-23
   1.0307503e-23   2.0727110e-23
  -9.9674979e-24   5.6352016e-24
   3.8483548e-24  -6.0282238e-24
   1.6549438e-24   3.3278865e-24
  -1.6003534e-24   9.0477212e-25
   6.1788102e-25  -9.6787466e-25
   2.6571312e-25   5.3431610e-25
  -2.5694825e-25   1.4526767e-25
   9.9205239e-26  -1.5539923e-25
   4.2662151e-26   8.5788291e-26
  -4.1254888e-26   2.3323768e-26
   1.5928114e-26  -2.4950464e-26
   6.8497150e-27   1.3773927e-26
  -6.6237688e-27   3.7447986e-27
   2.5573732e-27  -4.0059763e-27
   1.0997710e-27   2.2115029e-27
  -1.0634937e-27   6.0125434e-28
   8.0000000e-01   4.0000000e-01
  -2.1640000e-01   2.5200000e-02
   2.0989600e-02  -1.5720200e-01
  -3.1129980e-02   2.4242703e-02
   1.6297160e-02  -1.7026753e-02
   9.7545008e-03   1.3676473e-02
  -6.6950341e-03   3.3078017e-03
   2.2775151e-03  -4.1784216e-03
   7.8212391e-04   1.9994245e-03
  -9.5301966e-04   5.7308854e-04
   3.9003545e-04  -5.6708191e-04
   1.8190573e-04   3.3513495e-04
  -1.6177344e-04   8.8996122e-05
   6.0872518e-05  -9.8506319e-05
   2.5159136e-05   5.2794354e-05
  -2.5344563e-05   1.4505755e-05
   9.8992865e-06  -1.5280119e-05
   4.3302537e-06   8.5493636e-06
  -4.1144667e-06   2.3134277e-06
   1.5803657e-06  -2.4918269e-06
   6.7436222e-07   1.3674277e-06
  -6.5735866e-07   3.7255650e-07
   2.5438827e-07  -3.9731505e-07
   1.0977466e-07   2.1992640e-07
  -1.0577706e-07   5.9736223e-08
   4.0797223e-08  -6.3990492e-08
   1.7517272e-08   3.5283746e-08
  -1.6966498e-08   9.5968565e-09
   6.5536386e-09  -1.0259857e-08
   2.8202718e-09   5.6670002e-09
  -2.7252980e-09   1.5404293e-09
   1.0519930e-09  -1.6483195e-09
   4.5225825e-10   9.0973815e-10
  -4.3747962e-10   2.4735681e-10
   1.6892234e-10  -2.6457585e-10
   7.2653308e-11   1.4607502e-10
  -7.0246716e-11   3.9712772e-11
   2.7120453e-11  -4.2484850e-11
   1.1662137e-11   2.3452674e-11
  -1.1278168e-11   6.3763249e-12
   4.3544729e-12  -6.8208676e-12
   1.8726464e-12   3.7655472e-12
  -1.8108231e-12   1.0237537e-12
   6.9913552e-13  -1.0951667e-12
   3.0065201e-13   6.0458195e-13
  -2.9073836e-13   1.6437182e-13
   1.1225169e-13  -1.7583492e-13
   4.8272907e-14   9.7070245e-14
  -4.6680299e-14   2.6391019e-14
   1.8022783e-14  -2.8231701e-14
   7.7504857e-15   1.5585306e-14
  -7.4948457e-15   4.2372720e-15
   2.8936898e-15  -4.5327923e-15
   1.2444017e-15   2.5023344e-15
  -1.2033522e-15   6.8032418e-16
   4.6460252e-16  -7.2777312e-16
   1.9979724e-16   4.0176767e-16
  -1.9320679e-16   1.0923096e-16
   7.4595287e-17  -1.1684915e-16
   3.2078912e-17   6.4506694e-17
  -3.1020743e-17   1.7537814e-17
   1.1976809e-17  -1.8760975e-17
   5.1504978e-18   1.0357013e-17
  -4.9806029e-18   2.8158222e-18
   1.9229628e-18  -3.0122092e-18
   8.2694959e-19   1.6628929e-18
  -7.9967162e-19   4.5210049e-19
   3.0874549e-19  -4.8363185e-19
   1.3277269e-19   2.6698941e-19
  -1.2839302e-19   7.2587984e-20
   4.9571308e-20  -7.7650569e-20
   2.1317611e-20   4.2867069e-20
  -2.0614423e-20   1.1654523e-20
   7.9590298e-21  -1.2467357e-20
   3.4226956e-21   6.8826160e-21
  -3.3097938e-21   1.8712174e-21
   1.2778795e-21  -2.0017238e-21
   5.4953838e-22   1.1050535e-21
  -5.3141119e-22   3.0043740e-22
   2.0517273e-22  -3.2139114e-22
   8.8232337e-23   1.7742428e-22
  -8.5321886e-23   4.8237384e-23
   3.2941957e-23  -5.1601658e-23
   1.4166336e-23   2.8486743e-23
  -1.3699042e-23   7.7448588e-24
   5.2890680e-24  -8.2850172e-24
   2.2745071e-24   4.5737514e-24
  -2.1994797e-24   1.2434927e-24
   8.4919788e-25  -1.3302191e-24
   3.6518846e-25   7.3434866e-25
  -3.5314227e-25   1.9965170e-25
   1.3634482e-25  -2.1357623e-25
   5.8633632e-26   1.1790496e-25
  -5.6699530e-26   3.2055515e-26
   2.1891142e-26  -3.4291199e-26
   9.4140511e-27   1.8930488e-26
  -9.1035171e-27   5.1467434e-27
   3.5147801e-27  -5.5056985e-27
   1.5114936e-27   3.0394260e-27
  -1.4616351e-27   8.2634665e-28
   5.6432321e-28  -8.8397948e-28
   8.0000000e-01   6.0000000e-01
  -3.0860000e-01   9.3400000e-02
   6.6938800e-02  -2.0860740e-01
  -4.7254734e-03   6.2969537e-02
   4.0656342e-02   1.3482836e-02
  -7.8418409e-03  -1.0535846e-03
   5.8617862e-03  -4.5035664e-03
   4.0319800e-03   4.8397623e-03
  -2.3924096e-03   1.0899137e-03
   7.5453745e-04  -1.5180799e-03
   2.1590726e-04   6.6896143e-04
  -3.1702751e-04   1.9810474e-04
   1.3455406e-04  -1.8662047e-04
   6.5664186e-05   1.1517300e-04
  -5.5721320e-05   3.0146671e-05
   2.0640325e-05  -3.4067013e-05
   8.3156992e-06   1.7933860e-05
  -8.6001373e-06   4.9595640e-06
   3.3831622e-06  -5.1748623e-06
   1.4951594e-06   2.9195001e-06
  -1.4056959e-06   7.8772238e-07
   5.3821853e-07  -8.5204474e-07
   2.2856209e-07   4.6586639e-07
  -2.2390689e-07   1.2709031e-07
   8.6772111e-08  -1.3527995e-07
   3.7523272e-08   7.5005141e-08
  -3.6078301e-08   2.0361018e-08
   1.3906218e-08  -2.1829516e-08
   5.9652866e-09   1.2027746e-08
  -5.7834025e-09   3.2722866e-09
   2.2345875e-09  -3.4970294e-09
   9.6203335e-10   1.9322094e-09
  -9.2922985e-10   5.2516075e-10
   3.5864658e-10  -5.6203766e-10
   1.5415504e-10   3.1015335e-10
  -1.4914690e-10   8.4334743e-11
   5.7592806e-11  -9.0198632e-11
   2.4772708e-11   4.9802864e-11
  -2.3950029e-11   1.3539370e-11
   9.2462551e-12  -1.4484952e-11
   3.9758551e-12   7.9958117e-12
  -3.8451034e-12   2.1739279e-12
   1.4846019e-12  -2.3254539e-12
   6.3846573e-13   1.2838135e-12
  -6.1737665e-13   3.4903367e-13
   2.3835997e-13  -3.7338338e-13
   1.0250210e-13   2.0612344e-13
  -9.9122990e-14   5.6040302e-14
   3.8270660e-14  -5.9948305e-14
   1.6458035e-14   3.3094747e-14
  -1.5915000e-14   8.9976418e-15
   6.1446113e-15  -9.6252089e-15
   2.6424137e-15   5.3135890e-15
  -2.5552611e-15   1.4446383e-15
   9.8656283e-16  -1.5453909e-15
   4.2426155e-16   8.5313566e-16
  -4.1026600e-16   2.3194691e-16
   1.5839966e-16  -2.4812402e-16
   6.8118023e-17   1.3697701e-16
  -6.5871122e-17   3.7240755e-17
   2.5432211e-17  -3.9838066e-17
   1.0936854e-17   2.1992647e-17
  -1.0576085e-17   5.9792700e-18
   4.0833237e-18  -6.3962899e-18
   1.7559894e-18   3.5310773e-18
  -1.6980662e-18   9.6001484e-19
   6.5560701e-19  -1.0269702e-18
   2.8193680e-19   5.6693987e-19
  -2.7263675e-19   1.5413728e-19
   1.0526242e-19  -1.6488745e-19
   4.5266974e-20   9.1026269e-20
  -4.3773789e-20   2.4747848e-20
   1.6900638e-20  -2.6473865e-20
   7.2679385e-21   1.4614922e-20
  -7.0281965e-21   3.9734449e-21
   2.7135189e-21  -4.2505694e-21
   1.1669197e-21   2.3465308e-21
  -1.1284275e-21   6.3796515e-22
   4.3567496e-22  -6.8245947e-22
   1.8735735e-22   3.7675238e-22
  -1.8117714e-22   1.0242989e-22
   6.9950746e-23  -1.0957377e-22
   3.0081570e-23   6.0490303e-23
  -2.9089292e-23   1.6445855e-23
   1.1231095e-23  -1.7592857e-23
   4.8298123e-24   9.7121530e-24
  -4.6704950e-24   2.6405003e-24
   1.8032331e-24  -2.8246596e-24
   7.7546107e-25   1.5593560e-24
  -7.4988154e-25   4.2395130e-25
   2.8952203e-25  -4.5351941e-25
   1.2450585e-25   2.5036581e-25
  -1.2039887e-25   6.8068428e-26
   4.6484843e-26  -7.2815801e-26
   1.9990309e-26   4.0198030e-26
  -1.9330904e-26   1.0928875e-26
   7.4634757e-27  -1.1691100e-26
   3.2095878e-27   6.4540827e-27
  -3.1037157e-27   1.7547095e-27
   1.1983147e-27  -1.8770902e-27
   5.1532240e-28   1.0362494e-27
   8.0000000e-01   8.0000000e-01
  -4.0080000e-01   1.6160000e-01
   1.1288800e-01  -2.6001280e-01
   2.1679034e-02   1.0169637e-01
  -4.7749188e-02   3.1665077e-02
   2.1442792e-02  -2.7612649e-02
   1.1151567e-02   1.8249940e-02
  -8.8592849e-03   4.6731616e-03
   3.2044203e-03  -5.4489112e-03
   1.2393391e-03   2.7920798e-03
  -1.3367224e-03   7.7983109e-04
   5.3161912e-04  -8.0190133e-04
   2.3858136e-04   4.5820903e-04
  -2.2077762e-04   1.2308647e-04
   8.4124794e-05  -1.3399300e-04
   3.5461068e-05   7.2855995e-05
  -3.5005056e-05   1.9914806e-05
   1.3595246e-05  -2.1136920e-05
   5.8979251e-06   1.1748763e-05
  -5.6520968e-06   3.1865166e-06
   2.1764628e-06  -3.4207433e-06
   9.3226910e-07   1.8826691e-06
  -9.0520123e-07   5.1240477e-07
   3.4990310e-07  -5.4728084e-07
   1.5073759e-07   3.0254040e-07
  -1.4550063e-07   8.2213752e-08
   5.6146670e-08  -8.8009550e-08
   2.4126199e-08   4.8556044e-08
  -2.3349384e-08   1.3204069e-08
   9.0171072e-09  -1.4120531e-08
   3.8790809e-09   7.7973864e-09
  -3.7497584e-09   2.1197165e-09
   1.4475921e-09  -2.2678737e-09
   6.2242303e-10   1.2518284e-09
  -6.0198982e-10   3.4035668e-10
   2.3243348e-10  -3.6407162e-10
   9.9962605e-11   2.0099709e-10
  -9.6658164e-11   5.4645206e-11
   3.7317993e-11  -5.8458037e-11
   1.6047695e-11   3.2271022e-11
  -1.5518849e-11   8.7737889e-12
   5.9917347e-12  -9.3855907e-12
   2.5767179e-12   5.1813809e-12
  -2.4916853e-12   1.4086871e-12
   9.6201157e-13  -1.5069433e-12
   4.1370015e-13   8.3190534e-13
  -4.0005637e-13   2.2617540e-13
   1.5445820e-13  -2.4194919e-13
   6.6423283e-14   1.3356857e-13
  -6.4232042e-14   3.6314046e-14
   2.4799350e-14  -3.8846781e-14
   1.0664682e-14   2.1445380e-14
  -1.0312908e-14   5.8304840e-15
   3.9817156e-15  -6.2371228e-15
   1.7122952e-15   3.4432109e-15
  -1.6558121e-15   9.3612590e-16
   6.3929295e-16  -1.0014154e-15
   2.7492102e-16   5.5283220e-16
  -2.6585248e-16   1.5030176e-16
   1.0264309e-16  -1.6078441e-16
   4.4140566e-17   8.8761188e-17
  -4.2684530e-17   2.4132027e-17
   1.6480085e-17  -2.5815095e-17
   7.0870837e-18   1.4251246e-17
  -6.8533079e-18   3.8745704e-18
   2.6459961e-18  -4.1447988e-18
   1.1378823e-18   2.2881401e-18
  -1.1003479e-18   6.2209012e-19
   4.2483369e-19  -6.6547726e-19
   1.8269518e-19   3.6737734e-19
  -1.7666876e-19   9.9881041e-20
   6.8210103e-20  -1.0684716e-19
   2.9333025e-20   5.8985072e-20
  -2.8365439e-20   1.6036619e-20
   1.0951622e-20  -1.7155079e-20
   4.7096280e-21   9.4704773e-21
  -4.5542752e-21   2.5747945e-21
   1.7583617e-21  -2.7543713e-21
   7.5616463e-22   1.5205532e-21
  -7.3122161e-22   4.1340176e-22
   2.8231761e-22  -4.4223411e-22
   1.2140767e-22   2.4413575e-22
  -1.1740289e-22   6.6374624e-23
   4.5328122e-23  -7.1003865e-23
   1.9492873e-23   3.9197749e-23
  -1.8849877e-23   1.0656923e-23
   7.2777557e-24  -1.1400181e-23
   3.1297210e-24   6.2934804e-24
  -3.0264833e-24   1.7110456e-24
   1.1684960e-24  -1.8303810e-24
   5.0249920e-25   1.0104635e-24
  -4.8592365e-25   2.7472067e-25
   1.8761043e-25  -2.9388082e-25
   8.0679858e-26   1.6223718e-25
  -7.8018534e-26   4.4108378e-26
   3.0122203e-26  -4.7184679e-26
   1.2953731e-26   2.6048345e-26
  -1.2526437e-26   7.0819172e-27
   4.8363363e-27  -7.5758393e-27
   2.0798146e-27   4.1822491e-27
  -2.0112094e-27   1.1370527e-27
   8.0000000e-01   1.0000000e+00
  -4.9300000e-01   2.2980000e-01
   1.5883720e-01  -3.1141820e-01
   4.8083541e-02   1.4042321e-01
  -6.6658439e-02   4.1200701e-02
   2.7999737e-02  -3.9361707e-02
   1.3493922e-02   2.3992516e-02
  -1.1600307e-02   6.3057929e-03
   4.3161374e-03  -7.0841628e-03
   1.7517200e-03   3.7482402e-03
  -1.7980075e-03   1.0346608e-03
   7.0587775e-04  -1.0824966e-03
   3.1105516e-04   6.0927400e-04
  -2.9331752e-04   1.6452577e-04
   1.1240758e-04  -1.7774820e-04
   4.7800826e-05   9.7286834e-05
  -4.6761263e-05   2.6530496e-05
   1.8114387e-05  -2.8255273e-05
   7.8286128e-06   1.5658645e-05
  -7.5317800e-06   4.2514209e-06
   2.9036142e-06  -4.5569542e-06
   1.2458867e-06   2.5113387e-06
  -1.2075626e-06   6.8318826e-07
   4.6653962e-07  -7.3018845e-07
   2.0083021e-07   4.0341245e-07
  -1.9400635e-07   1.0964825e-07
   7.4881611e-08  -1.1734214e-07
   3.2187677e-08   6.4756474e-08
  -3.1140242e-08   1.7607871e-08
   1.2024554e-08  -1.8832570e-08
   5.1720623e-09   1.0398144e-08
  -5.0004271e-09   2.8268506e-09
   1.9305012e-09  -3.0242472e-09
   8.3011725e-10   1.6694230e-09
  -8.0280871e-10   4.5388696e-10
   3.0996499e-10  -4.8552564e-10
   1.3330245e-10   2.6804317e-10
  -1.2890000e-10   7.2873680e-11
   4.9766450e-11  -7.7957433e-11
   2.1401147e-11   4.3035877e-11
  -2.0695585e-11   1.1700475e-11
   7.9904085e-12  -1.2516425e-11
   3.4362172e-12   6.9097468e-12
  -3.3228419e-12   1.8785895e-12
   1.2829141e-12  -2.0096164e-12
   5.5170152e-13   1.1094075e-12
  -5.3350494e-13   3.0162146e-13
   2.0598133e-13  -3.2265733e-13
   8.8580208e-14   1.7812350e-13
  -8.5658140e-14   4.8427464e-14
   3.3071766e-14  -5.1805028e-14
   1.4222149e-14   2.8598998e-14
  -1.3753024e-14   7.7753795e-15
   5.3099110e-15  -8.3176642e-15
   2.2834711e-15   4.5917754e-15
  -2.2081473e-15   1.2483929e-15
   8.5254428e-16  -1.3354612e-15
   3.6662749e-16   7.3724249e-16
  -3.5453389e-16   2.0043847e-16
   1.3688212e-16  -2.1441786e-16
   5.8864694e-17   1.1836959e-16
  -5.6922966e-17   3.2181836e-17
   2.1977408e-17  -3.4426331e-17
   9.4511487e-18   1.9005087e-17
  -9.1393913e-18   5.1670252e-18
   3.5286308e-18  -5.5273948e-18
   1.5174499e-18   3.0514034e-18
  -1.4673950e-18   8.2960303e-19
   5.6654704e-19  -8.8746297e-19
   2.4363749e-19   4.8992475e-19
  -2.3560081e-19   1.3319873e-19
   9.0963200e-20  -1.4248856e-19
   3.9117750e-20   7.8660941e-20
  -3.7827404e-20   2.1386013e-20
   1.4604796e-20  -2.2877562e-20
   6.2806360e-21   1.2629579e-20
  -6.0734616e-21   3.4336782e-21
   2.3449049e-21  -3.6731571e-21
   1.0084013e-21   2.0277698e-21
  -9.7513791e-22   5.5130171e-22
   3.7649134e-22  -5.8975177e-22
   1.6190607e-22   3.2557301e-22
  -1.5656540e-22   8.8515453e-23
   6.0448391e-23  -9.4688886e-23
   2.5995183e-23   5.2273087e-23
  -2.5137701e-23   1.4211792e-23
   9.7054236e-24  -1.5202981e-23
   4.1737135e-24   8.3928199e-24
  -4.0360385e-24   2.2818054e-24
   1.5582755e-24  -2.4409479e-24
   6.7011971e-25   1.3475276e-24
  -6.4801500e-25   3.6636026e-25
   2.5019234e-25  -3.9191174e-25
   1.0759254e-25   2.1635524e-25
  -1.0404347e-25   5.8821773e-26
   4.0170178e-26  -6.2924246e-26
   1.7274755e-26   3.4737388e-26
  -1.6704926e-26   9.4442585e-27
   6.4496108e-27  -1.0102940e-26
   2.7735861e-27   5.5773374e-27
  -2.6820960e-27   1.5163436e-27
   1.0000000e+00  -1.0000000e+00
   6.1300000e-01   8.3700000e-01
  -4.1037700e-01   2.0021000e-01
   1.3796353e-01  -2.5680886e-01
   4.6184607e-02   1.2129890e-01
  -5.7766177e-02   3.4943264e-02
   2.3774318e-02  -3.4317137e-02
   1.1168326e-02   2.0415702e-02
  -9.8583718e-03   5.4093571e-03
   3.7005102e-03  -6.0067100e-03
   1.5235102e-03   3.2103308e-03
  -1.5409029e-03   8.8295489e-04
   6.0252281e-04  -9.2872363e-04
   2.6398362e-04   5.2029543e-04
  -2.5041554e-04   1.4072702e-04
   9.6137343e-05  -1.5167796e-04
   4.0992573e-05   8.3188446e-05
  -3.9989576e-05   2.2669292e-05
   1.5478795e-05  -2.4168721e-05
   6.6816554e-06   1.3381558e-05
  -6.4361644e-06   3.6343611e-06
   2.4821242e-06  -3.8937007e-06
   1.0656029e-06   2.1467052e-06
  -1.0322552e-06   5.8390767e-07
   3.9874615e-07  -6.2421047e-07
   1.7160642e-07   3.4479828e-07
  -1.6581626e-07   9.3722922e-08
   6.4005519e-08  -1.0028982e-07
   2.7515555e-08   5.5350550e-08
  -2.6617226e-08   1.5049875e-08
   1.0277699e-08  -1.6097341e-08
   4.4204849e-09   8.8875963e-09
  -4.2740013e-09   2.4162229e-09
   1.6500756e-09  -2.5848966e-09
   7.0954918e-10   1.4269195e-09
  -6.8619186e-10   3.8795222e-10
   2.6493745e-10  -4.1499838e-10
   1.1393698e-10   2.2910563e-10
  -1.1017517e-10   6.2287780e-11
   4.2537184e-11  -6.6632794e-11
   1.8292412e-11   3.6784308e-11
  -1.7689263e-11   1.0000804e-11
   6.8296814e-12  -1.0698243e-11
   2.9370493e-12   5.9060029e-12
  -2.8401493e-12   1.6056971e-12
   1.0965522e-12  -1.7176892e-12
   4.7155927e-13   9.4824994e-13
  -4.5600559e-13   2.5780649e-13
   1.7605950e-13  -2.7578668e-13
   7.5712597e-14   1.5224844e-13
  -7.3215033e-14   4.1392665e-14
   2.8267607e-14  -4.4279582e-14
   1.2156175e-14   2.4444574e-14
  -1.1755196e-14   6.6458914e-15
   4.5385684e-15  -7.1094017e-15
   1.9517632e-15   3.9247526e-15
  -1.8873815e-15   1.0670455e-15
   7.2869971e-16  -1.1414658e-15
   3.1336948e-16   6.3014720e-16
  -3.0303264e-16   1.7132184e-16
   1.1699798e-16  -1.8327052e-16
   5.0313732e-17   1.0117466e-16
  -4.8654070e-17   2.7506952e-17
   1.8784867e-17  -2.9425401e-17
   8.0782306e-18   1.6244320e-17
  -7.8117605e-18   4.4164389e-18
   3.0160454e-18  -4.7244595e-18
   1.2970180e-18   2.6081423e-18
  -1.2542343e-18   7.0909101e-19
   4.8424776e-19  -7.5854595e-19
   2.0824557e-19   4.1875599e-19
  -2.0137633e-19   1.1384966e-19
   7.7749460e-20  -1.2179000e-19
   3.3435323e-20   6.7234284e-20
  -3.2332418e-20   1.8279381e-20
   1.2483235e-20  -1.9554261e-20
   5.3682814e-21   1.0794948e-20
  -5.1912021e-21   2.9348860e-21
   2.0042730e-21  -3.1395771e-21
   8.6191617e-22   1.7332064e-21
  -8.3348481e-22   4.7121705e-22
   3.2180044e-22  -5.0408167e-22
   1.3838684e-22   2.7827875e-22
  -1.3382198e-22   7.5657284e-23
   5.1667375e-23  -8.0933935e-23
   2.2219001e-23   4.4679654e-23
  -2.1486081e-23   1.2147321e-23
   8.2955684e-24  -1.2994525e-23
   3.5674204e-24   7.1736396e-24
  -3.4497447e-24   1.9503397e-24
   1.3319131e-24  -2.0863644e-24
   5.7277499e-25   1.1517794e-24
  -5.5388130e-25   3.1314105e-25
   2.1384823e-25  -3.3498080e-25
   9.1963141e-26   1.8492646e-25
  -8.8929625e-26   5.0277047e-26
   3.4334870e-26  -5.3783576e-26
   1.4765343e-26   2.9691273e-26
  -1.4278291e-26   8.0723413e-27
   5.5127102e-27  -8.6353397e-27
   2.3706820e-27   4.7671473e-27
   1.0000000e+00  -8.0000000e-01
   6.7760000e-01   8.2720000e-01
  -4.0844320e-01   1.8788880e-01
   1.2998614e-01  -2.5868208e-01
   3.8112713e-02   1.1510450e-01
  -5.4587682e-02   3.3952967e-02
   2.3066640e-02  -3.2176209e-02
   1.1197459e-02   1.9753146e-02
  -9.5540988e-03   5.1793761e-03
   3.5457084e-03  -5.8383960e-03
   1.4329811e-03   3.0800996e-03
  -1.4772452e-03   8.5112959e-04
   5.8062685e-04  -8.8909571e-04
   2.5628881e-04   5.0109964e-04
  -2.4125849e-04   1.3525083e-04
   9.2409224e-05  -1.4622096e-04
   3.9265664e-05   7.9983295e-05
  -3.8442926e-05   2.1816376e-05
   1.4895491e-05  -2.3227500e-05
   6.4396970e-06   1.2875794e-05
  -6.1933290e-06   3.4955279e-06
   2.3873732e-06  -3.7472553e-06
   1.0242179e-06   2.0648656e-06
  -9.9287177e-07   5.6175289e-07
   3.8361204e-07  -6.0036177e-07
   1.6514402e-07   3.3170401e-07
  -1.5952131e-07   9.0156050e-08
   6.1569965e-08  -9.6484865e-08
   2.6464876e-08   5.3244891e-08
  -2.5604490e-08   1.4477890e-08
   9.8870599e-09  -1.5484695e-08
   4.2527316e-09   8.5497533e-09
  -4.1115455e-09   2.3243362e-09
   1.5873265e-09  -2.4866564e-09
   6.8254759e-10   1.3726594e-09
  -6.6009791e-10   3.7320276e-10
   2.5486473e-10  -3.9921627e-10
   1.0960653e-10   2.2039500e-10
  -1.0598636e-10   5.9919388e-11
   4.0919786e-11  -6.4099505e-11
   1.7596779e-11   3.5385667e-11
  -1.7016664e-11   9.6205601e-12
   6.5700073e-12  -1.0291459e-11
   2.8253855e-12   5.6814473e-12
  -2.7321626e-12   1.5446449e-12
   1.0548589e-12  -1.6523805e-12
   4.5362905e-13   9.1219547e-13
  -4.3866727e-13   2.4800422e-13
   1.6936540e-13  -2.6530065e-13
   7.2833901e-14   1.4645966e-13
  -7.0431261e-14   3.9818833e-14
   2.7192816e-14  -4.2595992e-14
   1.1693971e-14   2.3515143e-14
  -1.1308240e-14   6.3932018e-15
   4.3660032e-15  -6.8390880e-15
   1.8775536e-15   3.7755259e-15
  -1.8156196e-15   1.0264744e-15
   7.0099312e-16  -1.0980651e-15
   3.0145454e-16   6.0618777e-16
  -2.9151074e-16   1.6480785e-16
   1.1254949e-16  -1.7630222e-16
   4.8400707e-17   9.7327807e-17
  -4.6804147e-17   2.6461084e-17
   1.8070629e-17  -2.8306590e-17
   7.7710805e-18   1.5626679e-17
  -7.5147422e-18   4.2485173e-18
   2.9013695e-18  -4.5448264e-18
   1.2477029e-18   2.5089756e-18
  -1.2065459e-18   6.8212999e-19
   4.6583572e-19  -7.2970455e-19
   2.0032766e-19   4.0283407e-19
  -1.9371961e-19   1.0952087e-19
   7.4793274e-20  -1.1715931e-19
   3.2164047e-20   6.4677906e-20
  -3.1103076e-20   1.7584363e-20
   1.2008598e-20  -1.8810769e-20
   5.1641689e-21   1.0384503e-20
  -4.9938225e-21   2.8232959e-21
   1.9280667e-21  -3.0202042e-21
   8.2914444e-22   1.6673066e-21
  -8.0179410e-22   4.5330046e-22
   3.0956496e-22  -4.8491550e-22
   1.3312510e-22   2.6769805e-22
  -1.2873381e-22   7.2780647e-23
   4.9702880e-23  -7.7856669e-23
   2.1374192e-23   4.2980846e-23
  -2.0669138e-23   1.1685456e-23
   7.9801547e-24  -1.2500448e-23
   3.4317801e-24   6.9008838e-24
  -3.3185787e-24   1.8761840e-24
   1.2812712e-24  -2.0070368e-24
   5.5099696e-25   1.1079865e-24
  -5.3282166e-25   3.0123482e-25
   2.0571730e-25  -3.2224418e-25
   8.8466523e-26   1.7789520e-25
  -8.5548347e-26   4.8365416e-26
   3.3029391e-26  -5.1738619e-26
   1.4203936e-26   2.8562353e-26
  -1.3735402e-26   7.7654152e-27
   5.3031062e-27  -8.3070073e-27
   2.2805441e-27   4.5858910e-27
   1.0000000e+00  -6.0000000e-01
   7.4220000e-01   8.1740000e-01
  -4.0650940e-01   1.7556760e-01
   1.2200874e-01  -2.6055531e-01
   3.0040818e-02   1.0891010e-01
  -5.1409188e-02   3.2962670e-02
   2.2358961e-02  -3.0035281e-02
   1.1226592e-02   1.9090590e-02
  -9.2498259e-03   4.9493950e-03
   3.3909066e-03  -5.6700819e-03
   1.3424521e-03   2.9498684e-03
  -1.4135874e-03   8.1930428e-04
   5.5873088e-04  -8.4946779e-04
   2.4859401e-04   4.8190385e-04
  -2.3210144e-04   1.2977465e-04
   8.8681105e-05  -1.4076396e-04
   3.7538755e-05   7.6778145e-05
  -3.6896275e-05   2.0963460e-05
   1.4312187e-05  -2.2286279e-05
   6.1977386e-06   1.2370031e-05
  -5.9504937e-06   3.3566948e-06
   2.2926223e-06  -3.6008099e-06
   9.8283287e-07   1.9830261e-06
  -9.5348833e-07   5.3959812e-07
   3.6847793e-07  -5.7651306e-07
   1.5868162e-07   3.1860975e-07
  -1.5322636e-07   8.6589179e-08
   5.9134411e-08  -9.2679913e-08
   2.5414197e-08   5.1139232e-08
  -2.4591754e-08   1.3905905e-08
   9.4964212e-09  -1.4872049e-08
   4.0849783e-09   8.2119103e-09
  -3.9490898e-09   2.2324494e-09
   1.5245774e-09  -2.3884163e-09
   6.5554599e-10   1.3183994e-09
  -6.3400396e-10   3.5845330e-10
   2.4479201e-10  -3.8343416e-10
   1.0527609e-10   2.1168438e-10
  -1.0179754e-10   5.7550996e-11
   3.9302388e-11  -6.1566217e-11
   1.6901147e-11   3.3987026e-11
  -1.6344065e-11   9.2403165e-12
   6.3103332e-12  -9.8846754e-12
   2.7137218e-12   5.4568917e-12
  -2.6241759e-12   1.4835927e-12
   1.0131656e-12  -1.5870717e-12
   4.3569883e-13   8.7614101e-13
  -4.2132896e-13   2.3820195e-13
   1.6267129e-13  -2.5481462e-13
   6.9955204e-14   1.4067089e-13
  -6.7647490e-14   3.8245001e-14
   2.6118025e-14  -4.0912402e-14
   1.1231766e-14   2.2585712e-14
  -1.0861284e-14   6.1405122e-15
   4.1934381e-15  -6.5687743e-15
   1.8033440e-15   3.6262992e-15
  -1.7438577e-15   9.8590321e-16
   6.7328653e-16  -1.0546644e-15
   2.8953961e-16   5.8222834e-16
  -2.7998885e-16   1.5829386e-16
   1.0810100e-16  -1.6933391e-16
   4.6487682e-17   9.3480950e-17
  -4.4954225e-17   2.5415216e-17
   1.7356392e-17  -2.7187779e-17
   7.4639303e-18   1.5009038e-17
  -7.2177238e-18   4.0805957e-18
   2.7866935e-18  -4.3651932e-18
   1.1983878e-18   2.4098090e-18
  -1.1588574e-18   6.5516896e-19
   4.4742368e-19  -7.0086316e-19
   1.9240976e-19   3.8691215e-19
  -1.8606289e-19   1.0519209e-19
   7.1837088e-20  -1.1252862e-19
   3.0892771e-20   6.2121527e-20
  -2.9873735e-20   1.6889346e-20
   1.1533961e-20  -1.8067278e-20
   4.9600564e-21   9.9740577e-21
  -4.7964429e-21   2.7117058e-21
   1.8518603e-21  -2.9008314e-21
   7.9637271e-22   1.6014067e-21
  -7.7010338e-22   4.3538387e-22
   2.9732948e-22  -4.6574933e-22
   1.2786336e-22   2.5711735e-22
  -1.2364563e-22   6.9904009e-23
   4.7738386e-23  -7.4779403e-23
   2.0529382e-23   4.1282039e-23
  -1.9852195e-23   1.1223591e-23
   7.6647410e-24  -1.2006371e-23
   3.2961398e-24   6.6281281e-24
  -3.1874126e-24   1.8020282e-24
   1.2306293e-24  -1.9277091e-24
   5.2921894e-25   1.0641936e-24
  -5.1176201e-25   2.8932859e-25
   1.9758637e-25  -3.0950756e-25
   8.4969905e-26   1.7086393e-25
  -8.2167069e-26   4.6453784e-26
   3.1723913e-26  -4.9693663e-26
   1.3642529e-26   2.7433433e-26
  -1.3192514e-26   7.4584890e-27
   5.0935022e-27  -7.9786748e-27
   2.1904061e-27   4.4046348e-27
   1.0000000e+00  -4.0000000e-01
   8.0680000e-01   8.0760000e-01
  -4.0457560e-01   1.6324640e-01
   1.1403134e-01  -2.6242853e-01
   2.1968923e-02   1.0271570e-01
  -4.8230694e-02   3.1972373e-02
   2.1651283e-02  -2.7894353e-02
   1.1255725e-02   1.8428034e-02
  -8.9455529e-03   4.7194140e-03
   3.2361047e-03  -5.5017679e-03
   1.2519230e-03   2.8196372e-03
  -1.3499297e-03   7.8747898e-04
   5.3683491e-04  -8.0983988e-04
   2.4089920e-04   4.6270807e-04
  -2.2294439e-04   1.2429846e-04
   8.4952986e-05  -1.3530696e-04
   3.5811846e-05   7.3572994e-05
  -3.5349624e-05   2.0110544e-05
   1.3728882e-05  -2.1345058e-05
   5.9557802e-06   1.1864267e-05
  -5.7076583e-06   3.2178616e-06
   2.1978714e-06  -3.4543645e-06
   9.4144786e-07   1.9011865e-06
  -9.1410489e-07   5.1744334e-07
   3.5334382e-07  -5.5266436e-07
   1.5221923e-07   3.0551548e-07
  -1.4693141e-07   8.3022307e-08
   5.6698857e-08  -8.8874961e-08
   2.4363518e-08   4.9033572e-08
  -2.3579018e-08   1.3333919e-08
   9.1057824e-09  -1.4259403e-08
   3.9172251e-09   7.8740673e-09
  -3.7866340e-09   2.1405627e-09
   1.4618283e-09  -2.2901761e-09
   6.2854440e-10   1.2641393e-09
  -6.0791001e-10   3.4370384e-10
   2.3471929e-10  -3.6765204e-10
   1.0094565e-10   2.0297375e-10
  -9.7608726e-11   5.5182605e-11
   3.7684989e-11  -5.9032928e-11
   1.6205514e-11   3.2588385e-11
  -1.5671466e-11   8.8600728e-12
   6.0506592e-12  -9.4778915e-12
   2.6020580e-12   5.2323361e-12
  -2.5161893e-12   1.4225405e-12
   9.7147228e-13  -1.5217630e-12
   4.1776861e-13   8.4008654e-13
  -4.0399064e-13   2.2839967e-13
   1.5597718e-13  -2.4432859e-13
   6.7076508e-14   1.3488212e-13
  -6.4863718e-14   3.6671169e-14
   2.5043235e-14  -3.9228812e-14
   1.0769561e-14   2.1656281e-14
  -1.0414328e-14   5.8878227e-15
   4.0208730e-15  -6.2984605e-15
   1.7291344e-15   3.4770725e-15
  -1.6720958e-15   9.4533204e-16
   6.4557994e-16  -1.0112636e-15
   2.7762467e-16   5.5826891e-16
  -2.6846696e-16   1.5177987e-16
   1.0365251e-16  -1.6236561e-16
   4.4574657e-17   8.9634092e-17
  -4.3104303e-17   2.4369348e-17
   1.6642155e-17  -2.6068968e-17
   7.1567802e-18   1.4391397e-17
  -6.9207054e-18   3.9126741e-18
   2.6720176e-18  -4.1855600e-18
   1.1490726e-18   2.3106423e-18
  -1.1111690e-18   6.2820794e-19
   4.2901163e-19  -6.7202176e-19
   1.8449186e-19   3.7099023e-19
  -1.7840617e-19   1.0086330e-19
   6.8880902e-20  -1.0789792e-19
   2.9621495e-20   5.9565149e-20
  -2.8644393e-20   1.6194328e-20
   1.1059324e-20  -1.7323787e-20
   4.7559438e-21   9.5636128e-21
  -4.5990632e-21   2.6001158e-21
   1.7756539e-21  -2.7814586e-21
   7.6360097e-22   1.5355068e-21
  -7.3841266e-22   4.1746728e-22
   2.8509400e-22  -4.4658317e-22
   1.2260162e-22   2.4653665e-22
  -1.1855746e-22   6.7027372e-23
   4.5773892e-23  -7.1702137e-23
   1.9684572e-23   3.9583231e-23
  -1.9035253e-23   1.0761726e-23
   7.3493273e-24  -1.1512294e-23
   3.1604996e-24   6.3553723e-24
  -3.0562466e-24   1.7278725e-24
   1.1799873e-24  -1.8483815e-24
   5.0744092e-25   1.0204007e-24
  -4.9070236e-25   2.7742235e-25
   1.8945545e-25  -2.9677093e-25
   8.1473288e-26   1.6383267e-25
  -7.8785792e-26   4.4542153e-26
   3.0418434e-26  -4.7648707e-26
   1.3081122e-26   2.6304513e-26
  -1.2649625e-26   7.1515628e-27
   4.8838982e-27  -7.6503424e-27
   2.1002682e-27   4.2233786e-27
   1.0000000e+00  -2.0000000e-01
   8.7140000e-01   7.9780000e-01
  -4.0264180e-01   1.5092520e-01
   1.0605395e-01  -2.6430176e-01
   1.3897029e-02   9.6521297e-02
  -4.5052199e-02   3.0982075e-02
   2.0943605e-02  -2.5753425e-02
   1.1284858e-02   1.7765478e-02
  -8.6412799e-03   4.4894329e-03
   3.0813029e-03  -5.3334539e-03
   1.1613940e-03   2.6894060e-03
  -1.2862719e-03   7.5565367e-04
   5.1493895e-04  -7.7021196e-04
   2.3320439e-04   4.4351228e-04
  -2.1378733e-04   1.1882228e-04
   8.1224867e-05  -1.2984996e-04
   3.4084937e-05   7.0367843e-05
  -3.3802973e-05   1.9257628e-05
   1.3145578e-05  -2.0403836e-05
   5.7138218e-06   1.1358503e-05
  -5.4648230e-06   3.0790284e-06
   2.1031204e-06  -3.3079191e-06
   9.0006285e-07   1.8193469e-06
  -8.7472145e-07   4.9528857e-07
   3.3820971e-07  -5.2881566e-07
   1.4575683e-07   2.9242122e-07
  -1.4063645e-07   7.9455436e-08
   5.4263303e-08  -8.5070010e-08
   2.3312838e-08   4.6927913e-08
  -2.2566281e-08   1.2761934e-08
   8.7151436e-09  -1.3646757e-08
   3.7494718e-09   7.5362242e-09
  -3.6241782e-09   2.0486759e-09
   1.3990792e-09  -2.1919359e-09
   6.0154281e-10   1.2098793e-09
  -5.8181605e-10   3.2895438e-10
   2.2464657e-10  -3.5186993e-10
   9.6615204e-11   1.9426313e-10
  -9.3419909e-11   5.2814213e-11
   3.6067591e-11  -5.6499640e-11
   1.5509882e-11   3.1189744e-11
  -1.4998867e-11   8.4798292e-12
   5.7909851e-12  -9.0711077e-12
   2.4903942e-12   5.0077805e-12
  -2.4082026e-12   1.3614884e-12
   9.2977896e-13  -1.4564542e-12
   3.9983839e-13   8.0403207e-13
  -3.8665232e-13   2.1859740e-13
   1.4928308e-13  -2.3384256e-13
   6.4197812e-14   1.2909335e-13
  -6.2079947e-14   3.5097337e-14
   2.3968444e-14  -3.7545222e-14
   1.0307357e-14   2.0726849e-14
  -9.9673719e-15   5.6351331e-15
   3.8483079e-15  -6.0281468e-15
   1.6549248e-15   3.3278458e-15
  -1.6003339e-15   9.0476088e-16
   6.1787335e-16  -9.6786290e-16
   2.6570974e-16   5.3430948e-16
  -2.5694506e-16   1.4526588e-16
   9.9204018e-17  -1.5539730e-16
   4.2661632e-17   8.5787234e-17
  -4.1254380e-17   2.3323480e-17
   1.5927917e-17  -2.4950157e-17
   6.8496300e-18   1.3773757e-17
  -6.6236870e-18   3.7447525e-18
   2.5573417e-18  -4.0059268e-18
   1.0997575e-18   2.2114757e-18
  -1.0634806e-18   6.0124692e-19
   4.1059959e-19  -6.4318037e-19
   1.7657396e-19   3.5506831e-19
  -1.7074945e-19   9.6534515e-20
   6.5924716e-20  -1.0326723e-19
   2.8350218e-20   5.7008770e-20
  -2.7415052e-20   1.5499310e-20
   1.0584687e-20  -1.6580296e-20
   4.5518313e-21   9.1531678e-21
  -4.4016836e-21   2.4885257e-21
   1.6994476e-21  -2.6620857e-21
   7.3082924e-22   1.4696069e-21
  -7.0672194e-22   3.9955068e-22
   2.7285852e-22  -4.2741700e-22
   1.1733989e-22   2.3595595e-22
  -1.1346929e-22   6.4150734e-23
   4.3809397e-23  -6.8624871e-23
   1.8839762e-23   3.7884424e-23
  -1.8218310e-23   1.0299862e-23
   7.0339136e-24  -1.1018216e-23
   3.0248593e-24   6.0826166e-24
  -2.9250806e-24   1.6537168e-24
   1.1293454e-24  -1.7690538e-24
   4.8566290e-25   9.7660781e-25
  -4.6964272e-25   2.6551612e-25
   1.8132452e-25  -2.8403431e-25
   7.7976670e-26   1.5680140e-25
  -7.5404514e-26   4.2630522e-26
   2.9112955e-26  -4.5603750e-26
   1.2519715e-26   2.5175593e-26
  -1.2106737e-26   6.8446367e-27
   4.6742942e-27  -7.3220099e-27
   2.0101302e-27   4.0421223e-27
   1.0000000e+00   0.0000000e+00
  -4.0000000e-02  -1.3900000e-01
  -7.9005000e-02  -1.0582000e-01
  -1.8536015e-02  -1.0439986e-01
  -6.9200517e-02  -7.3829093e-02
  -8.6586813e-04  -7.9751492e-02
  -6.4255417e-02  -4.9871066e-02
   1.4421973e-02  -6.2469471e-02
  -6.6786720e-03   1.4425519e-02
   9.4369650e-03  -1.1531177e-03
   8.4605422e-03   7.4928312e-03
  -3.7926169e-03   1.3790401e-03
   9.7153938e-04  -2.5010837e-03
   1.0151081e-04   8.8812613e-04
  -4.1348658e-04   2.8874101e-04
   1.9504591e-04  -2.3517401e-04
   1.0660177e-04   1.6521971e-04
  -8.0430356e-05   4.1522274e-05
   2.8509812e-05  -4.9713673e-05
   1.0627668e-05   2.4901702e-05
  -1.1904791e-05   7.0142346e-06
   4.7790725e-06  -7.1229743e-06
   2.1724911e-06   4.1149349e-06
  -1.9838846e-06   1.1012165e-06
   7.5282890e-07  -1.2053549e-06
   3.1531823e-07   6.5229156e-07
  -3.1331914e-07   1.7860219e-07
   1.2191283e-07  -1.8909471e-07
   5.3032817e-08   1.0533295e-07
  -5.0679803e-08   2.8546975e-08
   1.9499208e-08  -3.0679061e-08
   8.3419217e-09   1.6868650e-08
  -8.1101243e-09   4.5926824e-09
   3.1361102e-09  -4.9028573e-09
   1.3517762e-09   2.7114948e-09
  -1.3040702e-09   7.3672284e-10
   5.0313905e-10  -7.8883330e-10
   2.1614500e-10   4.3512641e-10
  -2.0923907e-10   1.1833395e-10
   8.0810323e-11  -1.2653472e-10
   3.4767749e-11   6.9878736e-11
  -3.3604807e-11   1.8995932e-11
   1.2972686e-11  -2.0324546e-11
   5.5776055e-12   1.1218379e-11
  -5.3947770e-12   3.0501801e-12
   2.0830011e-12  -3.2626422e-12
   8.9585562e-13   1.8012743e-12
  -8.6622170e-13   4.8971062e-13
   3.3443052e-13  -5.2388447e-13
   1.4381228e-13   2.8920159e-13
  -1.3907442e-13   7.8627834e-14
   5.3695962e-14  -8.4110269e-14
   2.3091804e-14   4.6433821e-14
  -2.2329664e-14   1.2624172e-14
   8.6212196e-15  -1.3504734e-14
   3.7074323e-15   7.4552531e-15
  -3.5851690e-15   2.0269082e-15
   1.3842026e-15  -2.1682659e-15
   5.9526373e-16   1.1969967e-15
  -5.7562602e-16   3.2543421e-16
   2.2224340e-16  -3.4813185e-16
   9.5573237e-17   1.9218626e-16
  -9.2420796e-17   5.2250835e-17
   3.5682795e-17  -5.5894987e-17
   1.5345016e-17   3.0856897e-17
  -1.4838830e-17   8.3892448e-18
   5.7291279e-18  -8.9743480e-18
   2.4637493e-18   4.9542958e-18
  -2.3824803e-18   1.3469537e-18
   9.1985277e-19  -1.4408956e-18
   3.9557290e-19   7.9544787e-19
  -3.8252438e-19   2.1626309e-19
   1.4768897e-19  -2.3134618e-19
   6.3512055e-20   1.2771487e-19
  -6.1417037e-20   3.4722595e-20
   2.3712526e-20  -3.7144291e-20
   1.0197318e-20   2.0505540e-20
  -9.8609469e-21   5.5749621e-21
   3.8072164e-21  -5.9637830e-21
   1.6372526e-21   3.2923119e-21
  -1.5832459e-21   8.9510024e-22
   6.1127596e-22  -9.5752822e-22
   2.6287269e-22   5.2860434e-22
  -2.5420151e-22   1.4371478e-22
   9.8144750e-23  -1.5373804e-22
   4.2206099e-23   8.4871227e-23
  -4.0813879e-23   2.3074441e-23
   1.5757845e-23  -2.4683747e-23
   6.7764926e-24   1.3626686e-23
  -6.5529617e-24   3.7047673e-24
   2.5300353e-24  -3.9631531e-24
   1.0880146e-24   2.1878623e-24
  -1.0521251e-24   5.9482702e-25
   4.0621535e-25  -6.3631271e-25
   1.7468856e-25   3.5127702e-25
  -1.6892625e-25   9.5503754e-26
   6.5220795e-26  -1.0216458e-25
   2.8047505e-26   5.6400051e-26
  -2.7122324e-26   1.5333814e-26
   1.0471667e-26  -1.6403258e-26
   4.5032285e-27   9.0554336e-27
   1.0000000e+00   2.0000000e-01
  -1.3220000e-01  -7.0800000e-02
   5.5593400e-02  -1.0880620e-01
   1.6891020e-02   4.9139103e-02
  -2.3328767e-02   1.4408582e-02
   9.7923599e-03  -1.3778480e-02
   4.7151999e-03   8.3915251e-03
  -4.0571011e-03   2.2060973e-03
   1.5099829e-03  -2.4774303e-03
   6.1313400e-04   1.3112606e-03
  -6.2901649e-04   3.6191423e-04
   2.4691113e-04  -3.7871574e-04
   1.0878363e-04   2.1312304e-04
  -1.0260107e-04   5.7554032e-05
   3.9322020e-05  -6.2174466e-05
   1.6723058e-05   3.4032301e-05
  -1.6357813e-05   9.2805095e-06
   6.3365200e-06  -9.8842042e-06
   2.7383848e-06   5.4775038e-06
  -2.6346646e-06   1.4871933e-06
   1.0157151e-06  -1.5940464e-06
   4.3583235e-07   8.7849178e-07
  -4.2241800e-07   2.3898500e-07
   1.6319954e-07  -2.5542791e-07
   7.0251550e-08   1.4111720e-07
  -6.7865092e-08   3.8356000e-08
   2.6194296e-08  -4.1047264e-08
   1.1259595e-08   2.2652421e-08
  -1.0893150e-08   6.1593920e-09
   4.2062977e-09  -6.5878125e-09
   1.8092312e-09   3.6373654e-09
  -1.7491947e-09   9.8885847e-10
   6.7530714e-10  -1.0579089e-09
   2.9038289e-10   5.8397956e-10
  -2.8082989e-10   1.5877381e-10
   1.0842859e-10  -1.6984136e-10
   4.6630402e-11   9.3763956e-11
  -4.5090400e-11   2.5491883e-11
   1.7408761e-11  -2.7270223e-11
   7.4863188e-12   1.5054345e-11
  -7.2395058e-12   4.0929333e-12
   2.7951182e-12  -4.3783604e-12
   1.2020202e-12   2.4170928e-12
  -1.1623606e-12   6.5714783e-13
   4.4877514e-13  -7.0298226e-13
   1.9299026e-13   3.8808094e-13
  -1.8662492e-13   1.0550995e-13
   7.2054159e-14  -1.1286849e-13
   3.0986169e-14   6.2309233e-14
  -2.9964003e-14   1.6940371e-14
   1.1568807e-14  -1.8121874e-14
   4.9750381e-15   1.0004192e-14
  -4.8109339e-15   2.7198991e-15
   1.8574556e-15  -2.9095953e-15
   7.9877914e-16   1.6062452e-15
  -7.7243018e-16   4.3669930e-16
   2.9822781e-16  -4.6715657e-16
   1.2824966e-16   2.5789419e-16
  -1.2401921e-16   7.0115215e-17
   4.7882621e-17  -7.5005335e-17
   2.0591410e-17   4.1406767e-17
  -1.9912176e-17   1.1257502e-17
   7.6878988e-18  -1.2042646e-17
   3.3060985e-18   6.6481540e-18
  -3.1970429e-18   1.8074728e-18
   1.2343474e-18  -1.9335334e-18
   5.3081791e-19   1.0674089e-18
  -5.1330823e-19   2.9020275e-19
   1.9818335e-19  -3.1044269e-19
   8.5226629e-20   1.7138017e-19
  -8.2415325e-20   4.6594138e-20
   3.1819762e-20  -4.9843805e-20
   1.3683748e-20   2.7516319e-20
  -1.3232373e-20   7.4810237e-21
   5.1088915e-21  -8.0027812e-21
   2.1970241e-21   4.4179428e-21
  -2.1245526e-21   1.2011321e-21
   8.2026925e-22  -1.2849040e-21
   3.5274801e-22   7.0933247e-22
  -3.4111219e-22   1.9285040e-22
   1.3170012e-22  -2.0630058e-22
   5.6636229e-23   1.1388843e-22
  -5.4768014e-23   3.0963518e-23
   2.1145402e-23  -3.3123041e-23
   9.0933537e-24   1.8285606e-23
  -8.7933983e-24   4.9714153e-24
   3.3950462e-24  -5.3181424e-24
   1.4600033e-24   2.9358854e-24
  -1.4118433e-24   7.9819647e-25
   5.4509908e-25  -8.5386598e-25
   2.3441402e-25   4.7137751e-25
  -2.2668159e-25   1.2815618e-25
   8.7519575e-26  -1.3709432e-25
   3.7636856e-26   7.5683047e-26
  -3.6395359e-26   2.0576396e-26
   1.4051897e-26  -2.2011479e-26
   6.0428678e-27   1.2151457e-26
  -5.8435365e-27   3.3036883e-27
   2.2561330e-27  -3.5341011e-27
   9.7022587e-28   1.9510038e-27
  -9.3822179e-28   5.3043090e-28
   1.0000000e+00   4.0000000e-01
  -2.2440000e-01  -2.6000000e-03
   1.9019180e-01  -1.1179240e-01
   1.4191058e-01   1.5534897e-01
  -7.7292297e-02   3.3248427e-02
   2.3112417e-02  -4.9577237e-02
   5.6197751e-03   2.0641870e-02
  -9.7406929e-03   6.2577288e-03
   4.2442726e-03  -5.6876007e-03
   2.1355441e-03   3.6231792e-03
  -1.7557074e-03   9.3866348e-04
   6.4312485e-04  -1.0764484e-03
   2.5427202e-04   5.5952835e-04
  -2.6811345e-04   1.5545536e-04
   1.0601175e-04  -1.6110159e-04
   4.7191179e-05   9.1431233e-05
  -4.4037446e-05   2.4618477e-05
   1.6823123e-05  -2.6708777e-05
   7.1195081e-06   1.4565351e-05
  -6.9994071e-06   3.9771730e-06
   2.7152864e-06  -4.2277367e-06
   1.1759491e-06   2.3468048e-06
  -1.1289150e-06   6.3680350e-07
   4.3493758e-07  -6.8314379e-07
   1.8644613e-07   3.7620486e-07
  -1.8088829e-07   1.0236984e-07
   6.9905722e-08  -1.0937109e-07
   3.0104893e-08   6.0444893e-08
  -2.9069291e-08   1.6427128e-08
   1.1218595e-08  -1.7582771e-08
   4.8213699e-09   9.7018086e-09
  -4.6653886e-09   2.6381463e-09
   1.8016048e-09  -2.8214269e-09
   7.7498120e-10   1.5579145e-09
  -7.4919783e-10   4.2352645e-10
   2.8923339e-10  -4.5311628e-10
   1.2436589e-10   2.5011861e-10
  -1.2027931e-10   6.8003586e-11
   4.6440455e-11  -7.2742748e-11
   1.9972358e-11   4.0159473e-11
  -1.9312411e-11   1.0918223e-11
   7.4562084e-12  -1.1679969e-11
   3.2063809e-12   6.4478107e-12
  -3.1006960e-12   1.7530165e-12
   1.1971579e-12  -1.8752601e-12
   5.1483083e-13   1.0352482e-12
  -4.9784265e-13   2.8145815e-13
   1.9221159e-13  -3.0108957e-13
   8.2658114e-14   1.6621612e-13
  -7.9931956e-14   4.5190219e-14
   3.0861004e-14  -4.8341873e-14
   1.3271475e-14   2.6687223e-14
  -1.2833669e-14   7.2556080e-15
   4.9549523e-15  -7.7616512e-15
   2.1308220e-15   4.2848233e-15
  -2.0605364e-15   1.1649405e-15
   7.9555348e-16  -1.2461877e-15
   3.4211941e-16   6.8795934e-16
  -3.3083403e-16   1.8703954e-16
   1.2773181e-16  -2.0008448e-16
   5.4929686e-17   1.1045681e-16
  -5.3117775e-17   3.0030544e-17
   2.0508262e-17  -3.2124996e-17
   8.8193592e-18   1.7734635e-17
  -8.5284411e-18   4.8216196e-18
   3.2927487e-18  -5.1578994e-18
   1.4160113e-18   2.8474231e-18
  -1.3693025e-18   7.7414570e-19
   5.2867448e-19  -8.2813780e-19
   2.2735081e-19   4.5717424e-19
  -2.1985136e-19   1.2429466e-19
   8.4882488e-20  -1.3296348e-19
   3.6502805e-20   7.3402611e-20
  -3.5298716e-20   1.9956400e-20
   1.3628494e-20  -2.1348242e-20
   5.8607878e-21   1.1785317e-20
  -5.6674626e-21   3.2041435e-21
   2.1881526e-21  -3.4276137e-21
   9.4099161e-22   1.8922173e-21
  -9.0995185e-22   5.1444828e-22
   3.5132363e-22  -5.5032802e-22
   1.5108297e-22   3.0380909e-22
  -1.4609931e-22   8.2598369e-23
   5.6407534e-23  -8.8359120e-23
   2.4257456e-23   4.8778734e-23
  -2.3457295e-23   1.3261762e-23
   9.0566351e-24  -1.4186692e-23
   3.8947090e-24   7.8317763e-24
  -3.7662373e-24   2.1292712e-24
   1.4541079e-24  -2.2777753e-24
   6.2532352e-25   1.2574480e-24
  -6.0469646e-25   3.4186979e-25
   2.3346747e-25  -3.6571321e-25
   1.0040019e-25   2.0189231e-25
  -9.7088364e-26   5.4889653e-26
   3.7484880e-26  -5.8717884e-26
   1.6119972e-26   3.2415262e-26
  -1.5588235e-26   8.8129283e-27
   6.0184670e-27  -9.4275783e-27
   2.5881773e-27   5.2045033e-27
  -2.5028031e-27   1.4149790e-27
   1.0000000e+00   6.0000000e-01
  -3.1660000e-01   6.5600000e-02
   4.9211600e-02  -2.2220520e-01
  -2.5710222e-02   4.9666796e-02
   3.2551041e-02  -6.0286467e-03
   2.8520522e-02   2.5945624e-02
  -1.3101754e-02   4.8831053e-03
   3.4329584e-03  -8.6078077e-03
   4.3292719e-04   3.1269538e-03
  -1.4588428e-03   1.0061144e-03
   6.8003219e-04  -8.3314584e-04
   3.6740403e-04   5.7668952e-04
  -2.8055003e-04   1.4558197e-04
   9.9926886e-05  -1.7320421e-04
   3.7586606e-05   8.7229392e-05
  -4.1716214e-05   2.4520685e-05
   1.6709078e-05  -2.4975785e-05
   7.5725181e-06   1.4390567e-05
  -6.9369519e-06   3.8546032e-06
   2.6349774e-06  -4.2136121e-06
   1.1053421e-06   2.2828292e-06
  -1.0965979e-06   6.2480219e-07
   4.2649777e-07  -6.6189984e-07
   1.8540826e-07   3.6851333e-07
  -1.7730098e-07   9.9891298e-08
   6.8230618e-08  -1.0732360e-07
   2.9198336e-08   5.9024583e-08
  -2.8378266e-08   1.6068814e-08
   1.0972638e-08  -1.7156077e-08
   4.7289764e-09   9.4870867e-09
  -4.5627060e-09   2.5777688e-09
   1.7604627e-09  -2.7599558e-09
   7.5632732e-10   1.5224824e-09
  -7.3211748e-10   4.1403700e-10
   2.8274641e-10  -4.4274102e-10
   1.2164529e-10   2.4449848e-10
  -1.1757961e-10   6.6465288e-11
   4.5390397e-11  -7.1113254e-11
   1.9515830e-11   3.9252182e-11
  -1.8875889e-11   1.0672294e-11
   7.2882267e-12  -1.1415732e-11
   3.1344986e-12   6.3024935e-12
  -3.0308295e-12   1.7134550e-12
   1.1701433e-12  -1.8330224e-12
   5.0318784e-13   1.0118910e-12
  -4.8660926e-13   2.7511172e-13
   1.8787735e-13  -2.9429454e-13
   8.0796061e-14   1.6246778e-13
  -7.8129490e-14   4.4170862e-14
   3.0164884e-14  -4.7251850e-14
   1.2971983e-14   2.6085269e-14
  -1.2544188e-14   7.0919710e-15
   4.8432015e-15  -7.5865706e-15
   2.0827743e-15   4.1881847e-15
  -2.0140641e-15   1.1386654e-15
   7.7760991e-16  -1.2180823e-15
   3.3440229e-16   6.7244264e-16
  -3.2337215e-16   1.8282102e-16
   1.2485093e-16  -1.9557159e-16
   5.3690842e-17   1.0796554e-16
  -5.1919746e-17   2.9353221e-17
   2.0045709e-17  -3.1400445e-17
   8.6204398e-18   1.7334640e-17
  -8.3360868e-18   4.7128712e-18
   3.2184830e-18  -5.0415657e-18
   1.3840743e-18   2.7832013e-18
  -1.3384188e-18   7.5668531e-19
   5.1675055e-19  -8.0945971e-19
   2.2222303e-19   4.4686296e-19
  -2.1489275e-19   1.2149127e-19
   8.2968017e-20  -1.2996457e-19
   3.5679509e-20   7.1747062e-20
  -3.4502576e-20   1.9506296e-20
   1.3321111e-20  -2.0866746e-20
   5.7286013e-21   1.1519506e-20
  -5.5396365e-21   3.1318761e-21
   2.1388002e-21  -3.3503060e-21
   9.1976814e-22   1.8495396e-21
  -8.8942846e-22   5.0284522e-22
   3.4339975e-22  -5.3791572e-22
   1.4767539e-22   2.9695687e-22
  -1.4280413e-22   8.0735414e-23
   5.5135298e-23  -8.6366235e-23
   2.3710345e-23   4.7678560e-23
  -2.2928230e-23   1.2962651e-23
   8.8523684e-24  -1.3866720e-23
   3.8068663e-24   7.6551356e-24
  -3.6812921e-24   2.0812468e-24
   1.4213114e-24  -2.2264016e-24
   6.1121974e-25   1.2290870e-24
  -5.9105791e-25   3.3415914e-25
   2.2820176e-25  -3.5746477e-25
   9.8135723e-26   1.9733876e-25
  -9.4898597e-26   5.3651651e-26
   3.6639433e-26  -5.7393539e-26
   1.5756396e-26   3.1684156e-26
  -1.5236652e-26   8.6141583e-27
   5.8827243e-27  -9.2149452e-27
   2.5298026e-27   5.0871190e-27
  -2.4463540e-27   1.3830650e-27
   9.4451367e-28  -1.4795257e-27
   1.0000000e+00   8.0000000e-01
  -4.0880000e-01   1.3380000e-01
   9.5160800e-02  -2.7361060e-01
   6.9428500e-04   8.8393630e-02
  -4.0777235e-02   3.0045722e-02
   2.0246544e-02  -2.2766753e-02
   1.1597104e-02   1.7069848e-02
  -8.3330840e-03   4.2088206e-03
   2.8938083e-03  -5.1758873e-03
   1.0367930e-03   2.5339394e-03
  -1.2096178e-03   7.1995912e-04
   4.9026526e-04  -7.2178137e-04
   2.2575291e-04   4.2169632e-04
  -2.0343212e-04   1.1241879e-04
   7.6873207e-05  -1.2373605e-04
   3.1986577e-05   6.6639154e-05
  -3.2000113e-05   1.8277817e-05
   1.2474917e-05  -1.9302797e-05
   5.4417187e-06   1.0776072e-05
  -5.1854377e-06   2.9182415e-06
   1.9934272e-06  -3.1397183e-06
   8.5171879e-07   1.7246668e-06
  -8.2914015e-07   4.6972247e-07
   3.2074235e-07  -5.0119344e-07
   1.3832936e-07   2.7730345e-07
  -1.3337007e-07   7.5332696e-08
   5.1448398e-08  -8.0679349e-08
   2.2096270e-08   4.4494625e-08
  -2.1395873e-08   1.2101286e-08
   8.2639372e-09  -1.2938623e-08
   3.5558698e-09   7.1459751e-09
  -3.4365293e-09   1.9425116e-09
   1.3265811e-09  -2.0784686e-09
   5.7033457e-10   1.1471909e-09
  -5.5166837e-10   3.1191558e-10
   2.1301034e-10  -3.3363551e-10
   9.1613409e-11   1.8420029e-10
  -8.8580869e-11   5.0078034e-11
   3.4199033e-11  -5.3573151e-11
   1.4706167e-11   2.9573922e-11
  -1.4221825e-11   8.0405503e-12
   5.4909946e-12  -8.6011541e-12
   2.3613981e-12   4.7483603e-12
  -2.2834500e-12   1.2909565e-12
   8.8161189e-13  -1.3810059e-12
   3.7912383e-13   7.6237946e-13
  -3.6662188e-13   2.0727318e-13
   1.4154961e-13  -2.2172836e-13
   6.0872178e-14   1.2240578e-13
  -5.8863953e-14   3.3279139e-14
   2.2726773e-14  -3.5600230e-14
   9.7733851e-15   1.9653108e-14
  -9.4510183e-15   5.3432094e-15
   3.6489492e-15  -5.7158621e-15
   1.5691930e-15   3.1554492e-15
  -1.5174298e-15   8.5789036e-16
   5.8586485e-16  -9.1772352e-16
   2.5194480e-16   5.0662995e-16
  -2.4363420e-16   1.3774049e-16
   9.4064826e-17  -1.4734705e-16
   4.0451579e-17   8.1343088e-17
  -3.9117227e-17   2.2115224e-17
   1.5102783e-17  -2.3657632e-17
   6.4947896e-18   1.3060217e-17
  -6.2805516e-18   3.5507582e-18
   2.4248604e-18  -3.7984026e-18
   1.0427853e-18   2.0969118e-18
  -1.0083877e-18   5.7009975e-19
   3.8932877e-19  -6.0986087e-19
   1.6742667e-19   3.3667425e-19
  -1.6190390e-19   9.1533613e-20
   6.2509533e-20  -9.7917545e-20
   2.6881556e-20   5.4055471e-20
  -2.5994835e-20   1.4696380e-20
   1.0036355e-20  -1.5721366e-20
   4.3160269e-21   8.6789945e-21
  -4.1736575e-21   2.3596094e-21
   1.6114089e-21  -2.5241783e-21
   6.9296915e-22   1.3934750e-21
  -6.7011072e-22   3.7885225e-22
   2.5872328e-22  -4.0527497e-22
   1.1126118e-22   2.2373242e-22
  -1.0759109e-22   6.0827451e-23
   4.1539883e-23  -6.5069809e-23
   1.7863782e-23   3.5921848e-23
  -1.7274523e-23   9.7662846e-24
   6.6695268e-24  -1.0447426e-23
   2.8681586e-24   5.7675109e-24
  -2.7735489e-24   1.5680472e-24
   1.0708405e-24  -1.6774093e-24
   4.6050348e-25   9.2601534e-25
  -4.4531321e-25   2.5176125e-25
   1.7193113e-25  -2.6932012e-25
   7.3937144e-26   1.4867842e-25
  -7.1498237e-26   4.0422078e-26
   2.7604779e-26  -4.3241281e-26
   1.1871140e-26   2.3871389e-26
  -1.1479556e-26   6.4900552e-27
   4.4321458e-27  -6.9426984e-27
   1.9059968e-27   3.8327231e-27
  -1.8431252e-27   1.0420250e-27
   1.0000000e+00   1.0000000e+00
  -5.0100000e-01   2.0200000e-01
   1.4111000e-01  -3.2501600e-01
   2.7098792e-02   1.2712046e-01
  -5.9686486e-02   3.9581346e-02
   2.6803490e-02  -3.4515811e-02
   1.3939459e-02   2.2812425e-02
  -1.1074106e-02   5.8414519e-03
   4.0055254e-03  -6.8111389e-03
   1.5491739e-03   3.4900998e-03
  -1.6709030e-03   9.7478887e-04
   6.6452389e-04  -1.0023767e-03
   2.9822670e-04   5.7276129e-04
  -2.7597202e-04   1.5385809e-04
   1.0515599e-04  -1.6749125e-04
   4.4326335e-05   9.1069993e-05
  -4.3756320e-05   2.4893507e-05
   1.6994058e-05  -2.6421150e-05
   7.3724064e-06   1.4685954e-05
  -7.0651210e-06   3.9831458e-06
   2.7205785e-06  -4.2759292e-06
   1.1653364e-06   2.3533364e-06
  -1.1315015e-06   6.4050596e-07
   4.3737887e-07  -6.8410105e-07
   1.8842198e-07   3.7817550e-07
  -1.8187579e-07   1.0276719e-07
   7.0183338e-08  -1.1001194e-07
   3.0157749e-08   6.0695055e-08
  -2.9186730e-08   1.6505087e-08
   1.1271384e-08  -1.7650663e-08
   4.8488512e-09   9.7467331e-09
  -4.6871980e-09   2.6496457e-09
   1.8094902e-09  -2.8348421e-09
   7.7802879e-10   1.5647855e-09
  -7.5248727e-10   4.2544586e-10
   2.9054185e-10  -4.5508952e-10
   1.2495326e-10   2.5124637e-10
  -1.2082270e-10   6.8306508e-11
   4.6647491e-11  -7.3072547e-11
   2.0059619e-11   4.0338777e-11
  -1.9398561e-11   1.0967236e-11
   7.4896684e-12  -1.1731988e-11
   3.2208974e-12   6.4767261e-12
  -3.1146066e-12   1.7608589e-12
   1.2025145e-12  -1.8836791e-12
   5.1712519e-13   1.0398817e-12
  -5.0007046e-13   2.8271925e-13
   1.9307275e-13  -3.0243649e-13
   8.3029103e-14   1.6696071e-13
  -8.0290052e-14   4.5392557e-14
   3.0999188e-14  -4.8558476e-14
   1.3330852e-14   2.6806725e-14
  -1.2891135e-14   7.2881050e-15
   4.9771446e-15  -7.7964035e-15
   2.1403690e-15   4.3040137e-15
  -2.0697651e-15   1.1701574e-15
   7.9911618e-16  -1.2517693e-15
   3.4365127e-16   6.9104025e-16
  -3.3231560e-16   1.8787720e-16
   1.2830386e-16  -2.0098051e-16
   5.5175707e-17   1.1095149e-16
  -5.3355663e-17   3.0165033e-17
   2.0600106e-17  -3.2268869e-17
   8.8588546e-18   1.7814058e-17
  -8.5666349e-18   4.8432130e-18
   3.3074951e-18  -5.1809986e-18
   1.4223529e-18   2.8601751e-18
  -1.3754348e-18   7.7761265e-19
   5.3104212e-19  -8.3184658e-19
   2.2836898e-19   4.5922167e-19
  -2.2083595e-19   1.2485130e-19
   8.5262629e-20  -1.3355895e-19
   3.6666281e-20   7.3731340e-20
  -3.5456799e-20   2.0045774e-20
   1.3689528e-20  -2.1443849e-20
   5.8870350e-21   1.1838097e-20
  -5.6928439e-21   3.2184931e-21
   2.1979521e-21  -3.4429641e-21
   9.4520578e-22   1.9006915e-21
  -9.1402702e-22   5.1675220e-22
   3.5289701e-22  -5.5279263e-22
   1.5175958e-22   3.0516968e-22
  -1.4675361e-22   8.2968280e-23
   5.6660152e-23  -8.8754831e-23
   2.4366092e-23   4.8997186e-23
  -2.3562347e-23   1.3321154e-23
   9.0971947e-24  -1.4250226e-23
   3.9121512e-24   7.8668505e-24
  -3.7831041e-24   2.1388070e-24
   1.4606200e-24  -2.2879762e-24
   6.2812400e-25   1.2630794e-24
  -6.0740456e-25   3.4340084e-25
   2.3451304e-25  -3.6735103e-25
   1.0084982e-25   2.0279648e-25
  -9.7523168e-26   5.5135473e-26
   3.7652754e-26  -5.8980848e-26
   1.6192164e-26   3.2560432e-26
  -1.5658046e-26   8.8523965e-27
   6.0454203e-27  -9.4697992e-27
   2.5997683e-27   5.2278114e-27
  -2.5140118e-27   1.4213159e-27

